On Pruning for Score-Based Bayesian Network Structure Learning

Many algorithms for score-based Bayesian network structure learning (BNSL), in particular exact ones, take as input a collection of potentially optimal parent sets for each variable in the data. Constructing such collections naively is computationally intensive since the number of parent sets grows exponentially with the number of variables. Thus, pruning techniques are not only desirable but essential. While good pruning rules exist for the Bayesian Information Criterion (BIC), current results for the Bayesian Dirichlet equivalent uniform (BDeu) score reduce the search space very modestly, hampering the use of the (often preferred) BDeu. We derive new non-trivial theoretical upper bounds for the BDeu score that considerably improve on the state-of-the-art. Since the new bounds are mathematically proven to be tighter than previous ones and at little extra computational cost, they are a promising addition to BNSL methods.

==> Results/all_in.csv <==
,palim,|S|,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,Dataset,n,N
4,5,960,960,4.923716306686401,74,949,5.131576061248779,951,5.688905477523804,0,11481,6254,17688,glass,8,214
5,6,1016,1016,5.36899471282959,74,972,5.393006801605225,976,6.068965911865234,0,12529,6584,19036,,,
6,7,1024,1024,5.525107383728027,74,972,5.465102195739746,976,6.178791046142578,0,12529,6584,19036,,,
4,5,169236,161941,691.0502254962921,257,160892,783.0040571689606,163160,866.7460289001465,0,5501567,98517,5558760,lymph,18,148
5,6,392004,348991,1651.39333152771,257,344433,1853.5941226482391,356363,2080.0500659942627,0,16298962,232092,16401178,,,
6,7,742068,600365,3097.908687353134,257,581042,3387.858010292053,628906,3971.4244170188904,0,35753610,417199,35915355,,,
7,8,1179648,853784,4720.816498994827,257,788632,4870.429237127304,911256,6124.064951658249,0,59496131,613805,59737749,,,
8,9,1617228,1040983,6037.476021289825,257,905112,5780.620444774628,1115416,7818.524035692215,0,78595756,782260,78932197,,,
9,10,1967292,1137630,6777.653735160828,257,945077,6119.910768032074,1212905,8693.113301038742,0,88363490,878092,88765756,,,
10,11,2190060,1170340,7051.464514017105,257,952656,6190.023758888245,1241188,8967.268966913223,0,91333481,909771,91758340,,,
11,12,2301444,1176987,7112.537388324738,257,953250,6196.016345024109,1245418,9011.549658536911,0,91793789,914699,92222051,,,
12,13,2344284,1177700,7119.5921857357025,257,953264,6196.324299812317,1245654,9014.440867185593,0,91820364,914944,92248729,,,
13,14,2356524,1177735,7120.087987422943,257,953264,6196.443208694458,1245657,9014.620968341827,0,91820707,914950,92249075,,,
14,15,2358972,1177735,7120.205035686493,257,953264,6196.5618534088135,1245657,9014.742821931839,0,91820707,914950,92249075,,,
15,16,2359278,1177735,7120.332943439484,257,953264,6196.674288749695,1245657,9014.867431163788,0,91820707,914950,92249075,,,
16,17,2359296,1177735,7120.462539196014,257,953264,6196.787446498871,1245657,9014.997158527374,0,91820707,914950,92249075,,,
4,5,12288,11404,55.57620668411255,177,10478,64.29887533187866,10118,76.19360733032227,0,310818,86998,391052,solar-flare_2,12,1066
5,6,17832,15841,83.62950563430786,177,13416,87.08656716346741,12339,96.84694838523865,0,430384,114912,537056,,,
6,7,21792,18692,103.47153377532959,177,14625,97.84744906425476,13063,105.13629460334778,0,480688,127042,598509,,,
7,8,23772,20031,113.68263220787048,177,14882,100.36561584472656,13211,107.15407752990723,0,494581,130018,615210,,,
8,9,24432,20454,117.2860016822815,177,14904,100.68861603736877,13228,107.57053732872009,0,496770,130397,617752,,,
9,10,24564,20528,118.10346722602844,177,14904,100.7901771068573,13228,107.68447923660278,0,496770,130397,617752,,,
10,11,24576,20533,118.24240851402283,177,14904,100.87417507171631,13228,107.8001024723053,0,496770,130397,617752,,,
4,5,3820,3820,21.053518772125244,112,3797,36.11885476112366,3785,49.44997501373291,0,145891,92502,228663,cmc,10,1473
5,6,4660,4660,27.83542275428772,112,4256,41.75139260292053,4239,56.72881555557251,0,203360,115592,303602,,,
6,7,5020,5014,31.348487377166748,112,4274,42.01341676712036,4254,57.10775661468506,0,205374,116624,306462,,,
7,8,5110,5095,32.344746828079224,112,4274,42.077874183654785,4254,57.191136598587036,0,205374,116624,306462,,,
8,9,5120,5104,32.57585024833679,112,4274,42.1523802280426,4254,57.27926564216614,0,205374,116624,306462,,,
4,5,12288,12288,58.3477349281311,57,12036,67.13226246833801,12202,78.94436192512512,0,216188,73774,286669,heart-h,12,294
5,6,17832,17626,90.52087903022766,57,15510,91.93297576904297,16411,110.90626001358032,0,378171,113958,483710,,,
6,7,21792,21084,113.28929328918457,57,16274,97.5616774559021,17614,120.8664608001709,0,436610,126044,553553,,,
7,8,23772,22663,124.80597615242004,57,16303,97.89893126487732,17682,121.59240198135376,0,440698,126642,558239,,,
8,9,24432,23154,128.97744965553284,57,16303,97.98269581794739,17682,121.68027591705322,0,440698,126642,558239,,,
9,10,24564,23247,130.0133717060089,57,16303,98.07006740570068,17682,121.79142546653748,0,440698,126642,558239,,,
10,11,24576,23255,130.19714307785034,57,16303,98.16220188140869,17682,121.89082837104797,0,440698,126642,558239,,,
4,5,117045,109285,445.06233620643616,2967,99019,425.21674942970276,98227,442.06689977645874,0,1122650,126704,1249354,zoo,17,101
5,6,253181,224788,1008.0884137153625,3251,176253,823.4164686203003,177582,865.7273898124695,0,2514715,229142,2743857,,,
6,7,447661,368885,1797.186202764511,3322,241864,1201.1703796386719,253215,1312.7605419158936,0,4174424,304971,4479395,,,
7,8,666451,502799,2607.1175191402435,3331,276268,1420.4088861942291,301499,1628.9165878295898,0,5433768,335614,5769382,,,
8,9,860931,601829,3261.7280707359314,3334,286529,1492.8873159885406,319335,1757.2812275886536,0,5956741,349745,6302532,,,
9,10,997067,662696,3698.637995004654,3334,287885,1503.5058043003082,322767,1784.8380391597748,0,6063620,353550,6412245,,,
10,11,1071323,693089,3935.363802909851,3334,287938,1504.0999114513397,323057,1787.421296596527,0,6073010,353829,6421914,,,
11,12,1102263,704774,4035.037936925888,3334,287939,1504.2266421318054,323063,1787.6124758720398,0,6073213,353837,6422123,,,
12,13,1111783,708024,4064.6048793792725,3334,287939,1504.3388228416443,323063,1787.7400925159454,0,6073213,353837,6422123,,,
13,14,1113823,708622,4070.738998889923,3334,287939,1504.4583475589752,323063,1787.8638968467712,0,6073213,353837,6422123,,,
14,15,1114095,708683,4071.575463294983,3334,287939,1504.5704817771912,323063,1787.995362520218,0,6073213,353837,6422123,,,
15,16,1114112,708685,4071.716411590576,3334,287939,1504.7187523841858,323063,1788.1265361309052,0,6073213,353837,6422123,,,
4,5,3820,3820,21.775619983673096,66,3820,37.92388653755188,3820,50.48997139930725,0,327499,0,327499,tic-tac-toe,10,958
5,6,4660,4660,28.75187587738037,66,4660,49.33167386054993,4660,64.70285081863403,0,621331,0,621331,,,
6,7,5020,5018,32.47322368621826,66,5018,55.09593105316162,5020,71.89005613327026,0,830251,0,830251,,,
7,8,5110,5019,32.5513641834259,66,5019,55.19286799430847,5094,73.53240776062012,0,888459,0,888459,,,
8,9,5120,5019,32.62582612037659,66,5019,55.25827360153198,5094,73.63261485099792,0,888459,0,888459,,,
4,5,3820,3654,17.69523787498474,32,3220,19.141048669815063,3593,25.100600004196167,0,218432,18808,231724,breast-cancer,10,286
5,6,4660,4253,21.81963586807251,32,3406,20.75705885887146,3963,28.612202882766724,0,263406,21209,278443,,,
6,7,5020,4431,23.3057963848114,32,3417,20.91702675819397,4001,29.04828143119812,0,268642,21432,283888,,,
7,8,5110,4459,23.60412907600403,32,3417,20.99017024040222,4001,29.12892770767212,0,268642,21432,283888,,,
8,9,5120,4460,23.680044889450073,32,3417,21.054887056350708,4001,29.20581841468811,0,268642,21432,283888,,,
4,5,1971,1971,11.000720977783203,92,1971,12.962663173675537,1971,15.700413942337036,0,3463,27890,31353,diabetes,9,768
5,6,2223,2223,12.950177669525146,92,2223,15.015711784362793,2111,17.541938543319702,0,5892,34134,40026,,,
6,7,2295,2295,13.710123777389526,92,2223,15.091837882995605,2111,17.6310076713562,0,5892,34134,40026,,,
7,8,2304,2304,13.909939050674438,92,2223,15.156209468841553,2111,17.70301628112793,0,5892,34134,40026,,,
4,5,117045,117045,546.0197658538818,15892,117045,774.5808119773865,117045,1064.4613478183746,0,2121091,1320668,3434959,segment,17,2310
5,6,253181,253181,1339.1008214950562,16870,253078,1854.791338443756,252890,2483.4467742443085,0,7815442,3635374,11444016,,,
6,7,447661,447634,2631.2302889823914,16927,443357,3561.3945553302765,441031,4630.062744855881,0,20194543,7639943,27788110,,,
7,8,666451,665138,4262.4218282699585,16927,636459,5513.840360403061,618477,6828.19788479805,0,36668721,11614631,48236976,,,
8,9,860931,852349,5825.26885676384,16927,768964,6985.693996429443,724981,8257.552619695663,0,49502823,14478395,63719442,,,
9,10,997067,972227,6930.550262451172,16927,829654,7719.8315172195435,767514,8873.823415279388,0,55614439,15958027,71209043,,,
10,11,1071323,1031375,7527.926020622253,16927,848436,7964.567804813385,779813,9065.595208883286,0,57680315,16451342,73745220,,,
11,12,1102263,1054154,7777.9518349170685,16927,852181,8017.3840346336365,782166,9104.866191864014,0,58146423,16561258,74319162,,,
12,13,1111783,1060686,7855.93926358223,16927,852636,8024.332053184509,782402,9109.098536014557,0,58203765,16570698,74385944,,,
13,14,1113823,1062023,7873.197881221771,16927,852669,8024.9795525074005,782407,9109.306803703308,0,58205287,16570917,74387674,,,
14,15,1114095,1062199,7875.697535276413,16927,852670,8025.108649730682,782407,9109.41900062561,0,58205287,16570917,74387674,,,
15,16,1114112,1062210,7875.957808971405,16927,852670,8025.209301233292,782407,9109.530350923538,0,58205287,16570917,74387674,,,
4,5,117045,117045,506.0496413707733,1700,117045,616.9145774841309,117045,724.7307987213135,0,2109034,403849,2512883,vote,17,435
5,6,253181,253181,1215.0876426696777,1700,253181,1470.8901071548462,253181,1702.4172155857086,0,7028818,1321677,8350495,,,
6,7,447661,447661,2352.4125096797943,1700,447611,2837.194062948227,447101,3235.0936319828033,0,17924692,2798421,20723113,,,
7,8,666451,664193,3767.3025336265564,1700,655376,4457.907284736633,654727,5040.198153734207,0,35071765,3816566,38888331,,,
8,9,860931,848179,5102.490531682968,1700,775784,5488.713634252548,802209,6445.295296192169,0,50645591,5169839,55227022,,,
9,10,997067,971104,6081.752363920212,1700,808437,5795.8046438694,852111,6959.864215135574,0,56957912,5575022,61775111,,,
10,11,1071323,1030779,6599.411391496658,1700,811886,5831.511933803558,858716,7034.138481378555,0,57912521,5601982,62756680,,,
11,12,1102263,1052298,6802.511680841446,1700,812024,5833.108274459839,858937,7037.066326618195,0,57945700,5603558,62791435,,,
12,13,1111783,1057913,6859.777688503265,1700,812025,5833.231714963913,858937,7037.184477090836,0,57945700,5603558,62791435,,,
13,14,1113823,1058926,6871.647456169128,1700,812025,5833.337480545044,858937,7037.30277299881,0,57945700,5603558,62791435,,,
14,15,1114095,1059039,6873.145293951035,1700,812025,5833.4513463974,858937,7037.414799451828,0,57945700,5603558,62791435,,,
15,16,1114112,1059045,6873.345331668854,1700,812025,5833.566022872925,858937,7037.530429124832,0,57945700,5603558,62791435,,,
4,5,33320,31756,173.96745657920837,1776,31487,237.56067609786987,31613,291.3818004131317,0,1715504,448094,2126005,vowel,14,990
5,6,57344,54196,328.8984806537628,1858,51502,424.0146999359131,51888,519.2156929969788,0,3892200,827152,4681759,,,
6,7,81368,76372,497.72044253349304,1944,69451,608.89404463768,69944,740.0818965435028,0,6658090,1205174,7799564,,,
7,8,99386,92806,641.155434846878,2031,81300,745.2502000331879,81859,894.6404399871826,0,9059560,1485549,10461760,,,
8,9,109396,101817,730.1406762599945,2080,86695,811.2789266109467,87434,974.2834968566895,0,10459638,1614712,11987693,,,
9,10,113400,105302,767.97940325737,2089,88153,830.471230506897,89029,999.578604221344,0,10924619,1656389,12493279,,,
10,11,114492,106192,778.530136346817,2090,88370,834.1448442935944,89261,1003.560685634613,0,11000657,1663557,12576224,,,
11,12,114674,106328,780.4764468669891,2090,88390,834.5912208557129,89277,1003.9942724704742,0,11006492,1664073,12582551,,,
12,13,114688,106338,780.7327139377594,2090,88390,834.701441526413,89277,1004.1087651252747,0,11006492,1664073,12582551,,,


==> Results/cmc_complete.csv <==
child,palim,alpha,all_scores,n_scores_min,time_min,min_n_scores,new_counter_cassio,new_counter_james,new_counter_total,best_pa
Wifes_age,9,1,512,255,2.3641960620880127,17,4,251,255,"('Number_of_children_ever_born', 'Wifes_religion', 'Contraceptive_method_used')"
Wifes_age,9,2,512,273,2.5309481620788574,17,4,269,273,"('Number_of_children_ever_born', 'Wifes_religion', 'Contraceptive_method_used')"
Wifes_age,9,4,512,284,2.6167359352111816,20,5,279,284,"('Number_of_children_ever_born', 'Wifes_religion', 'Contraceptive_method_used')"
Wifes_age,9,8,512,298,2.7573819160461426,22,3,295,298,"('Number_of_children_ever_born', 'Wifes_religion', 'Contraceptive_method_used')"
Wifes_age,9,16,512,321,2.938066005706787,25,1,320,321,"('Number_of_children_ever_born', 'Wifes_religion', 'Contraceptive_method_used')"
Wifes_age,9,32,512,339,3.121553897857666,30,1,338,339,"('Number_of_children_ever_born', 'Wifes_religion', 'Contraceptive_method_used')"
Wifes_age,9,64,512,359,3.3246469497680664,38,0,359,359,"('Wifes_education', 'Number_of_children_ever_born', 'Wifes_religion', 'Contraceptive_method_used')"
Wifes_age,9,128,512,381,3.5361437797546387,49,0,381,381,"('Wifes_education', 'Number_of_children_ever_born', 'Wifes_religion', 'Contraceptive_method_used')"
Wifes_age,9,216,512,410,3.808452844619751,60,0,410,410,"('Wifes_education', 'Number_of_children_ever_born', 'Wifes_religion', 'Contraceptive_method_used')"
Wifes_age,9,512,512,445,4.231317043304443,99,0,445,445,"('Wifes_education', 'Number_of_children_ever_born', 'Wifes_religion', 'Media_exposure', 'Contraceptive_method_used')"
Wifes_age,9,1024,512,481,4.577133893966675,138,0,481,481,"('Wifes_education', 'Number_of_children_ever_born', 'Wifes_religion', 'Husbands_occupation', 'Media_exposure', 'Contraceptive_method_used')"
Wifes_education,9,1,512,267,2.5742099285125732,9,5,262,267,"('Husbands_education', 'Media_exposure')"
Wifes_education,9,2,512,271,2.574373245239258,9,5,266,271,"('Husbands_education', 'Media_exposure')"
Wifes_education,9,4,512,278,2.6450371742248535,9,2,276,278,"('Husbands_education', 'Media_exposure')"
Wifes_education,9,8,512,292,2.76898193359375,10,1,291,292,"('Husbands_education', 'Media_exposure')"
Wifes_education,9,16,512,303,2.8557629585266113,14,1,302,303,"('Husbands_education', 'Media_exposure')"
Wifes_education,9,32,512,328,3.120629072189331,17,0,328,328,"('Husbands_education', 'Wifes_religion', 'Media_exposure')"
Wifes_education,9,64,512,384,3.7051501274108887,19,0,384,384,"('Husbands_education', 'Husbands_occupation', 'Media_exposure')"
Wifes_education,9,128,512,421,4.26123309135437,20,0,421,421,"('Husbands_education', 'Husbands_occupation', 'Media_exposure')"
Wifes_education,9,216,512,451,4.454617023468018,23,0,451,451,"('Husbands_education', 'Husbands_occupation', 'Media_exposure')"
Wifes_education,9,512,512,485,4.590240955352783,29,0,485,485,"('Husbands_education', 'Wifes_religion', 'Husbands_occupation', 'Media_exposure')"
Wifes_education,9,1024,512,498,4.7243499755859375,31,0,498,498,"('Husbands_education', 'Husbands_occupation', 'Standard-of-living_index', 'Media_exposure')"
Husbands_education,9,1,512,263,2.6000828742980957,9,11,252,263,"('Wifes_education',)"
Husbands_education,9,2,512,274,2.7104368209838867,9,12,262,274,"('Wifes_education',)"
Husbands_education,9,4,512,279,2.6806318759918213,9,9,270,279,"('Wifes_education',)"
Husbands_education,9,8,512,295,2.8622920513153076,9,5,290,295,"('Wifes_education',)"
Husbands_education,9,16,512,326,3.1807312965393066,11,5,321,326,"('Wifes_education',)"
Husbands_education,9,32,512,364,3.6232049465179443,14,4,360,364,"('Wifes_education', 'Husbands_occupation')"
Husbands_education,9,64,512,396,3.87900972366333,18,2,394,396,"('Wifes_education', 'Husbands_occupation')"
Husbands_education,9,128,512,443,4.567675828933716,25,1,442,443,"('Wifes_education', 'Husbands_occupation', 'Media_exposure')"
Husbands_education,9,216,512,474,4.791279077529907,30,1,473,474,"('Wifes_education', 'Husbands_occupation', 'Media_exposure')"
Husbands_education,9,512,512,504,4.888360023498535,42,0,504,504,"('Wifes_education', 'Wifes_religion', 'Husbands_occupation', 'Media_exposure')"
Husbands_education,9,1024,512,512,4.8442912101745605,53,0,512,512,"('Wifes_education', 'Husbands_occupation', 'Standard-of-living_index', 'Media_exposure')"
Number_of_children_ever_born,9,1,512,225,2.0838210582733154,7,6,219,225,"('Wifes_age', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,2,512,236,2.194979667663574,9,5,231,236,"('Wifes_age', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,4,512,254,2.349735975265503,10,3,251,254,"('Wifes_age', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,8,512,269,2.4722490310668945,10,3,266,269,"('Wifes_age', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,16,512,299,2.7581980228424072,14,2,297,299,"('Wifes_age', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,32,512,324,3.004551887512207,19,1,323,324,"('Wifes_age', 'Wifes_education', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,64,512,352,3.304114818572998,19,1,351,352,"('Wifes_age', 'Wifes_education', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,128,512,377,3.552464246749878,20,0,377,377,"('Wifes_age', 'Wifes_education', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,216,512,394,3.7352468967437744,25,0,394,394,"('Wifes_age', 'Wifes_education', 'Media_exposure', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,512,512,440,4.102856874465942,41,0,440,440,"('Wifes_age', 'Wifes_education', 'Wifes_religion', 'Media_exposure', 'Contraceptive_method_used')"
Number_of_children_ever_born,9,1024,512,464,4.3604888916015625,69,0,464,464,"('Wifes_age', 'Wifes_education', 'Husbands_education', 'Media_exposure', 'Contraceptive_method_used')"
Wifes_religion,9,1,512,240,2.136538028717041,9,0,240,240,"('Wifes_age', 'Wifes_education')"
Wifes_religion,9,2,512,258,2.3981428146362305,12,0,258,258,"('Wifes_age', 'Wifes_education')"
Wifes_religion,9,4,512,274,2.4261868000030518,12,0,274,274,"('Wifes_age', 'Wifes_education')"
Wifes_religion,9,8,512,290,2.526068925857544,12,0,290,290,"('Wifes_age', 'Wifes_education')"
Wifes_religion,9,16,512,329,2.9062581062316895,13,0,329,329,"('Wifes_age', 'Wifes_education')"
Wifes_religion,9,32,512,379,3.4874372482299805,16,0,379,379,"('Wifes_age', 'Wifes_education')"
Wifes_religion,9,64,512,426,3.8429348468780518,27,0,426,426,"('Wifes_age', 'Wifes_education')"
Wifes_religion,9,128,512,464,4.4096410274505615,40,0,464,464,"('Wifes_age', 'Wifes_education', 'Husbands_occupation')"
Wifes_religion,9,216,512,483,4.652403831481934,59,0,483,483,"('Wifes_age', 'Wifes_education', 'Husbands_occupation', 'Media_exposure')"
Wifes_religion,9,512,512,503,4.718631982803345,64,0,503,503,"('Wifes_age', 'Husbands_education', 'Husbands_occupation', 'Media_exposure')"
Wifes_religion,9,1024,512,510,4.874581813812256,61,0,510,510,"('Wifes_age', 'Husbands_education', 'Wifes_now_working?', 'Husbands_occupation', 'Media_exposure')"
Wifes_now_working?,9,1,512,240,2.2229440212249756,2,1,239,240,"('Number_of_children_ever_born',)"
Wifes_now_working?,9,2,512,257,2.2915289402008057,3,1,256,257,"('Number_of_children_ever_born',)"
Wifes_now_working?,9,4,512,277,2.4890270233154297,3,0,277,277,"('Number_of_children_ever_born',)"
Wifes_now_working?,9,8,512,294,2.6326310634613037,4,0,294,294,"('Wifes_age', 'Number_of_children_ever_born')"
Wifes_now_working?,9,16,512,320,2.8382158279418945,5,0,320,320,"('Wifes_age', 'Number_of_children_ever_born')"
Wifes_now_working?,9,32,512,359,3.162513017654419,5,0,359,359,"('Number_of_children_ever_born', 'Wifes_religion')"
Wifes_now_working?,9,64,512,405,3.601668119430542,8,0,405,405,"('Wifes_age', 'Number_of_children_ever_born', 'Wifes_religion')"
Wifes_now_working?,9,128,512,448,4.035965919494629,20,0,448,448,"('Wifes_age', 'Number_of_children_ever_born', 'Wifes_religion')"
Wifes_now_working?,9,216,512,476,4.336929798126221,29,0,476,476,"('Wifes_age', 'Number_of_children_ever_born', 'Wifes_religion', 'Media_exposure')"
Wifes_now_working?,9,512,512,501,4.58213996887207,49,0,501,501,"('Wifes_age', 'Number_of_children_ever_born', 'Wifes_religion', 'Media_exposure')"
Wifes_now_working?,9,1024,512,509,4.635555982589722,59,0,509,509,"('Wifes_age', 'Husbands_education', 'Number_of_children_ever_born', 'Wifes_religion', 'Media_exposure')"
Husbands_occupation,9,1,512,259,2.3933188915252686,7,0,259,259,"('Wifes_education',)"
Husbands_occupation,9,2,512,263,2.455570936203003,8,0,263,263,"('Wifes_education',)"
Husbands_occupation,9,4,512,275,2.541999101638794,9,1,274,275,"('Wifes_education',)"
Husbands_occupation,9,8,512,287,2.630969285964966,10,1,286,287,"('Wifes_age', 'Husbands_education')"
Husbands_occupation,9,16,512,314,2.8375890254974365,10,0,314,314,"('Wifes_age', 'Husbands_education')"
Husbands_occupation,9,32,512,363,3.3374850749969482,13,0,363,363,"('Wifes_education', 'Husbands_education')"
Husbands_occupation,9,64,512,415,4.008269786834717,19,0,415,415,"('Wifes_education', 'Husbands_education')"
Husbands_occupation,9,128,512,458,4.667086839675903,27,0,458,458,"('Wifes_age', 'Wifes_education', 'Husbands_education')"
Husbands_occupation,9,216,512,483,4.739634037017822,36,0,483,483,"('Wifes_age', 'Wifes_education', 'Husbands_education', 'Wifes_religion')"
Husbands_occupation,9,512,512,507,4.843961000442505,54,0,507,507,"('Wifes_age', 'Wifes_education', 'Husbands_education', 'Wifes_religion', 'Media_exposure')"
Husbands_occupation,9,1024,512,511,4.7486021518707275,71,0,511,511,"('Wifes_age', 'Wifes_education', 'Husbands_education', 'Wifes_religion', 'Media_exposure')"
Standard-of-living_index,9,1,512,283,2.7429659366607666,9,4,279,283,"('Wifes_education',)"
Standard-of-living_index,9,2,512,296,2.8387207984924316,9,5,291,296,"('Wifes_education',)"
Standard-of-living_index,9,4,512,312,2.9508090019226074,10,2,310,312,"('Wifes_age', 'Wifes_education')"
Standard-of-living_index,9,8,512,331,3.0838541984558105,12,1,330,331,"('Wifes_age', 'Wifes_education')"
Standard-of-living_index,9,16,512,368,3.4320621490478516,14,1,367,368,"('Wifes_age', 'Wifes_education')"
Standard-of-living_index,9,32,512,402,3.6578192710876465,18,1,401,402,"('Wifes_age', 'Wifes_education', 'Media_exposure')"
Standard-of-living_index,9,64,512,436,4.136142253875732,22,0,436,436,"('Wifes_age', 'Wifes_education', 'Media_exposure')"
Standard-of-living_index,9,128,512,474,4.464858055114746,29,0,474,474,"('Wifes_age', 'Wifes_education', 'Media_exposure')"
Standard-of-living_index,9,216,512,496,4.682542085647583,32,0,496,496,"('Wifes_age', 'Wifes_education', 'Media_exposure')"
Standard-of-living_index,9,512,512,507,4.798786163330078,35,0,507,507,"('Wifes_age', 'Wifes_education', 'Husbands_education', 'Media_exposure')"
Standard-of-living_index,9,1024,512,512,4.845382213592529,42,0,512,512,"('Wifes_age', 'Wifes_education', 'Husbands_education', 'Media_exposure')"
Media_exposure,9,1,512,324,3.1719682216644287,10,73,251,324,"('Wifes_education',)"
Media_exposure,9,2,512,344,3.3483829498291016,10,65,279,344,"('Wifes_education',)"
Media_exposure,9,4,512,352,3.4234280586242676,11,53,299,352,"('Wifes_education',)"
Media_exposure,9,8,512,375,3.55350399017334,12,44,331,375,"('Wifes_education', 'Standard-of-living_index')"
Media_exposure,9,16,512,397,3.757457971572876,14,39,358,397,"('Wifes_education', 'Standard-of-living_index')"
Media_exposure,9,32,512,424,4.176416873931885,16,33,391,424,"('Wifes_education', 'Standard-of-living_index')"
Media_exposure,9,64,512,455,4.3689799308776855,23,24,431,455,"('Wifes_education', 'Wifes_religion', 'Standard-of-living_index')"
Media_exposure,9,128,512,481,4.669806003570557,34,23,458,481,"('Wifes_education', 'Wifes_religion', 'Standard-of-living_index')"
Media_exposure,9,216,512,495,4.893256902694702,39,18,477,495,"('Wifes_education', 'Husbands_education', 'Wifes_religion', 'Standard-of-living_index')"
Media_exposure,9,512,512,506,5.152023077011108,49,13,493,506,"('Wifes_education', 'Husbands_education', 'Wifes_religion', 'Standard-of-living_index')"
Media_exposure,9,1024,512,511,5.001417875289917,57,7,504,511,"('Wifes_education', 'Husbands_education', 'Wifes_religion', 'Husbands_occupation', 'Standard-of-living_index')"
Contraceptive_method_used,9,1,512,279,2.543282985687256,15,1,278,279,"('Wifes_education', 'Number_of_children_ever_born')"
Contraceptive_method_used,9,2,512,285,2.5580339431762695,16,1,284,285,"('Wifes_education', 'Number_of_children_ever_born')"
Contraceptive_method_used,9,4,512,300,2.6762588024139404,19,0,300,300,"('Wifes_education', 'Number_of_children_ever_born')"
Contraceptive_method_used,9,8,512,313,2.7844197750091553,22,0,313,313,"('Wifes_age', 'Wifes_education', 'Number_of_children_ever_born')"
Contraceptive_method_used,9,16,512,329,2.9282681941986084,23,0,329,329,"('Wifes_age', 'Wifes_education', 'Number_of_children_ever_born')"
Contraceptive_method_used,9,32,512,363,3.3655412197113037,26,0,363,363,"('Wifes_age', 'Wifes_education', 'Number_of_children_ever_born')"
Contraceptive_method_used,9,64,512,397,3.782876968383789,32,0,397,397,"('Wifes_age', 'Wifes_education', 'Number_of_children_ever_born')"
Contraceptive_method_used,9,128,512,429,3.870764970779419,39,0,429,429,"('Wifes_age', 'Wifes_education', 'Number_of_children_ever_born')"
Contraceptive_method_used,9,216,512,459,4.02922511100769,48,0,459,459,"('Wifes_age', 'Wifes_education', 'Number_of_children_ever_born')"
Contraceptive_method_used,9,512,512,482,4.2162370681762695,68,0,482,482,"('Wifes_age', 'Wifes_education', 'Number_of_children_ever_born', 'Wifes_religion', 'Media_exposure')"
Contraceptive_method_used,9,1024,512,498,4.504293203353882,91,0,498,498,"('Wifes_age', 'Wifes_education', 'Number_of_children_ever_born', 'Wifes_religion', 'Media_exposure')"


==> Results/complete_heart-h.csv <==
palim,all scores,f,time f,minimum scores,g,time g,h,time h,counter f,counter g,counter h,counter total,min,time min,new counter g,new counter h,new counter total,Dataset,n,N
5,12288,12288,58.3477349281311,57,12036,67.13226246833801,12202,78.94436192512512,0,216188,73774,286669,12036,54.311938762664795,7092,4944,12036,heart-h,12,294
6,17832,17626,90.52087903022766,57,15510,91.93297576904297,16411,110.90626001358032,0,378171,113958,483710,15492,73.51521635055542,8047,7445,15492,,,
7,21792,21084,113.28929328918457,57,16274,97.5616774559021,17614,120.8664608001709,0,436610,126044,553553,16240,78.51928567886353,8208,8032,16240,,,
8,23772,22663,124.80597615242004,57,16303,97.89893126487732,17682,121.59240198135376,0,440698,126642,558239,16268,78.77651762962341,8211,8057,16268,,,
9,24432,23154,128.97744965553284,57,16303,97.98269581794739,17682,121.68027591705322,0,440698,126642,558239,16268,78.84457087516785,8211,8057,16268,,,
10,24564,23247,130.0133717060089,57,16303,98.07006740570068,17682,121.79142546653748,0,440698,126642,558239,16268,78.91640210151672,8211,8057,16268,,,
11,24576,23255,130.19714307785034,57,16303,98.16220188140869,17682,121.89082837104797,0,440698,126642,558239,16268,78.98176431655884,8211,8057,16268,,,


==> Results/complete_lymph.csv <==
palim,all scores,f,time f,minimum scores,g,time g,h,time h,counter f,counter g,counter h,counter total,min,time min,new counter g,new counter h,new counter total,Dataset,n,N
5,169236,161941,775.5527160167694,257,160892,890.0749752521515,163160,994.6412601470947,0,5558760,0,5558760,160892,1039.386033296585,160886,13,160892,lymph,18,148
6,392004,348991,1841.492488861084,257,344433,2118.621698617935,356363,2373.2902286052704,0,16401178,0,16401178,344433,2444.1706256866455,344427,13,344433,,,
7,742068,600365,3416.435736656189,257,581042,3887.7193393707275,628906,4547.6585013866425,0,35915355,0,35915355,581042,4432.763724088669,581036,13,581042,,,
8,1179648,853784,5191.191848993301,257,788632,5621.374690771103,911256,7036.678194522858,0,59737749,0,59737749,788632,6354.117427825928,788626,13,788632,,,
9,1617228,1040983,6618.131219148636,257,905112,6684.67807841301,1115416,9006.337476015091,0,78932197,0,78932197,905112,7543.4995884895325,905106,13,905112,,,
10,1967292,1137630,7418.240975141525,257,945077,7083.2238438129425,1212905,10027.353641986847,0,88765756,0,88765756,945077,7987.2521188259125,945071,13,945077,,,
11,2190060,1170340,7712.132383346558,257,952656,7166.587107181549,1241188,10347.719221115112,0,91758340,0,91758340,952656,8078.213809013367,952650,13,952656,,,
12,2301444,1176987,7777.263472318649,257,953250,7173.86629152298,1245418,10399.971695423126,0,92222051,0,92222051,953250,8086.1562123298645,953244,13,953250,,,
13,2344284,1177700,7785.359968662262,257,953264,7174.184429883957,1245654,10403.487397670746,0,92248729,0,92248729,953264,8086.504854440689,953258,13,953264,,,
14,2356524,1177735,7785.951632261276,257,953264,7174.338535070419,1245657,10403.696506500244,0,92249075,0,92249075,953264,8086.662882089615,953258,13,953264,,,
15,2358972,1177735,7786.108993768692,257,953264,7174.507034063339,1245657,10403.878962755203,0,92249075,0,92249075,953264,8086.841650724411,953258,13,953264,,,
16,2359278,1177735,7786.267202138901,257,953264,7174.73578619957,1245657,10404.071248531342,0,92249075,0,92249075,953264,8087.010361671448,953258,13,953264,,,
17,2359296,1177735,7786.426064014435,257,953264,7174.897106409073,1245657,10404.244410514832,0,92249075,0,92249075,953264,8087.204715967178,953258,13,953264,,,


==> Results/complete_primary-tumor.csv <==
palim,all scores,f,time f,minimum scores,g,time g,h,time h,counter f,counter g,counter h,counter total,min,time min,new counter g,new counter h,new counter total,Dataset,n,N
5,169236,166776,951.7488753795624,186,165681,1237.4838132858276,166569,1431.7312741279602,0,5674952,460316,6118058,165681,1054.6766245365143,8586,157098,165681,primary-tumor,18,339
6,392004,377617,2402.7217042446136,186,368393,3008.231279373169,375264,3509.298280477524,0,17816908,1087005,18764317,368393,2532.069336414337,9011,359385,368393,,,
7,742068,681830,4753.647835254669,186,654445,6952.0599410533905,675109,6769.751664638519,0,40734728,2269718,42676612,654445,4820.318751335144,9067,645381,654445,,,
8,1179648,1040055,7843.467772483826,186,955741,10126.440090179443,1010753,10758.80049419403,0,73189898,3775653,76335011,955741,7443.037202119827,9075,946669,955741,,,
9,1617228,1377503,11083.180022716522,186,1175792,12634.117893218994,1286274,14316.26821732521,0,104441683,5080456,108643922,1175792,9509.049660682678,9075,1166720,1175792,,,
10,1967292,1621996,13664.628623247147,186,1290531,14090.627541065216,1447047,16562.057414770126,0,125110318,5737689,129861792,1290531,10667.967808961868,9075,1281459,1290531,,,
11,2190060,1760894,15307.37473487854,186,1332821,14673.913646936417,1514988,17579.942026376724,0,134619016,6216875,139802352,1332821,11125.304742097855,9075,1323749,1332821,,,
12,2301444,1823011,16094.663079023361,186,1342716,14828.339790344238,1533653,17879.317544698715,0,137547612,6308837,142804131,1342716,11240.422323226929,9075,1333644,1342716,,,
13,2344284,1843582,16375.62656378746,186,1344144,14851.706671714783,1536734,17933.50029873848,0,138084350,6321899,143349558,1344144,11258.245029687881,9075,1335072,1344144,,,
14,2356524,1848150,16442.886840581894,186,1344238,14853.593142032623,1537027,17939.15567588806,0,138140134,6323313,143406317,1344238,11259.64193701744,9075,1335166,1344238,,,
15,2358972,1848724,16452.094023942947,186,1344240,14853.763567447662,1537033,17939.44533443451,0,138141374,6323333,143407568,1344240,11259.800483226776,9075,1335168,1344240,,,
16,2359278,1848754,16452.745565891266,186,1344240,14853.905977010727,1537033,17939.604781627655,0,138141374,6323333,143407568,1344240,11259.920310497284,9075,1335168,1344240,,,
17,2359296,1848755,16452.911412715912,186,1344240,14854.062847614288,1537033,17939.80720281601,0,138141374,6323333,143407568,1344240,11260.031700134277,9075,1335168,1344240,,,


==> Results/complete_segment.csv <==
palim,all scores,f,time f,minimum scores,g,time g,h,time h,counter naive,counter naive++,counter new bound,counter total,min,time min,Dataset,n,N,|S|
1,289,289,0.570629358291626,269,289,1.0271596908569336,289,1.6849589347839355,0,43,598,641,289,2.038020372390747,segment,17,2310,1114112
2,2329,2329,6.421477794647217,1835,2329,10.322729110717773,2329,16.005447149276733,0,2012,8904,10916,2329,18.61941123008728,,,,
3,11849,11849,40.24031472206116,6184,11849,61.23728799819946,11849,89.9349684715271,0,38603,72147,110750,11849,105.3382158279419,,,,
4,42789,42789,172.5240170955658,12007,42789,251.44407272338867,42789,356.48084712028503,0,365803,374784,740587,42789,391.633181810379,,,,
5,117045,117045,546.0197658538818,15892,117045,774.5808119773865,117045,1064.4613478183746,0,2121091,1320668,3434959,117045,1154.8728840351105,,,,
6,253181,253181,1339.1008214950562,16870,253078,1854.791338443756,252890,2483.4467742443085,0,7815442,3635374,11444016,252849,2697.130074262619,,,,
7,447661,447634,2631.2302889823914,16927,443357,3561.3945553302765,441031,4630.062744855881,0,20194543,7639943,27788110,440080,5032.076378822327,,,,
8,666451,665138,4262.4218282699585,16927,636459,5513.840360403061,618477,6828.19788479805,0,36668721,11614631,48236976,614730,7356.901453733444,,,,
9,860931,852349,5825.26885676384,16927,768964,6985.693996429443,724981,8257.552619695663,0,49502823,14478395,63719442,718077,8885.385223388672,,,,
10,997067,972227,6930.550262451172,16927,829654,7719.8315172195435,767514,8873.823415279388,0,55614439,15958027,71209043,759151,9520.422649383545,,,,
11,1071323,1031375,7527.926020622253,16927,848436,7964.567804813385,779813,9065.595208883286,0,57680315,16451342,73745220,770967,9710.884339809418,,,,
12,1102263,1054154,7777.9518349170685,16927,852181,8017.3840346336365,782166,9104.866191864014,0,58146423,16561258,74319162,773249,9749.672347784042,,,,
13,1111783,1060686,7855.93926358223,16927,852636,8024.332053184509,782402,9109.098536014557,0,58203765,16570698,74385944,773473,9754.030961036682,,,,
14,1113823,1062023,7873.197881221771,16927,852669,8024.9795525074005,782407,9109.306803703308,0,58205287,16570917,74387674,773478,9754.238003730774,,,,
15,1114095,1062199,7875.697535276413,16927,852670,8025.108649730682,782407,9109.41900062561,0,58205287,16570917,74387674,773478,9754.377048492432,,,,
16,1114112,1062210,7875.957808971405,16927,852670,8025.209301233292,782407,9109.530350923538,0,58205287,16570917,74387674,773478,9754.504960298538,,,,


==> Results/complete_solar-flare_2.csv <==
palim,all scores,f,time f,minimum scores,g,time g,h,time h,counter naive,counter naive++,counter new bound,counter total,min,time min,Dataset,n,N,|S|
1,144,144,0.3893585205078125,96,144,0.5008754730224609,144,0.7150318622589111,0,268,270,529,144,0.7295458316802979,solar-flare,12,1066,24576
2,804,804,2.8899240493774414,163,804,3.474442481994629,804,4.89626407623291,0,5005,2771,7669,804,4.989387512207031,,,,
3,2784,2769,10.940067768096924,177,2754,14.155008554458618,2768,18.48265027999878,0,38792,14624,52482,2754,18.639498233795166,,,,
4,6744,6494,28.506686687469482,177,6320,36.100571632385254,6325,44.94184899330139,0,147841,46549,190380,6215,45.18290114402771,,,,
5,12288,11404,55.57620668411255,177,10478,64.29887533187866,10118,76.19360733032227,0,310818,86998,391052,9826,76.2517900466919,,,,
6,17832,15841,83.62950563430786,177,13416,87.08656716346741,12339,96.84694838523865,0,430384,114912,537056,11908,95.93318057060242,,,,
7,21792,18692,103.47153377532959,177,14625,97.84744906425476,13063,105.13629460334778,0,480688,127042,598509,12592,102.68569207191467,,,,
8,23772,20031,113.68263220787048,177,14882,100.36561584472656,13211,107.15407752990723,0,494581,130018,615210,12729,104.15753054618835,,,,
9,24432,20454,117.2860016822815,177,14904,100.68861603736877,13228,107.57053732872009,0,496770,130397,617752,12742,104.38914442062378,,,,
10,24564,20528,118.10346722602844,177,14904,100.7901771068573,13228,107.68447923660278,0,496770,130397,617752,12742,104.45950293540955,,,,
11,24576,20533,118.24240851402283,177,14904,100.87417507171631,13228,107.8001024723053,0,496770,130397,617752,12742,104.55731630325317,,,,


==> Results/complete_vehicle.csv <==
palim,all scores,f,time f,minimum scores,g,time g,h,time h,counter f,counter g,counter h,counter total,min,time min,new counter g,new counter h,new counter total,Dataset,n,N
5,239704,239704,1004.3984351158142,4649,239596,1405.1982235908508,239650,1782.3845756053925,0,4942327,1680007,6622334,239596,1904.6662397384644,130518,109079,239596,vehicle,19,846
6,592420,591767,2811.4249675273895,4649,587695,3824.3002636432648,590212,4773.8062744140625,0,20234032,5601752,25835784,587695,5010.217852115631,271814,315882,587695,,,
7,1197076,1178311,6243.124213933945,4649,1153085,8211.72534108162,1169558,10190.825422048569,0,60711746,12413341,72968336,1151413,10455.881270170212,462375,689039,1151413,,,
8,2028478,1934803,11222.94292640686,4649,1815707,13904.500925302505,1872822,17367.867416381836,0,130402817,20885037,150018488,1807926,17317.42026257515,650704,1157223,1807926,,,
9,2952258,2719923,16974.192653656006,4649,2328546,18720.512090444565,2463213,23880.83926796913,0,203615893,30051641,229960555,2306630,22893.11304306984,775901,1530730,2306630,,,
10,3783660,3384278,22339.10963201523,4649,2571654,21192.974219322205,2771899,27532.320157051086,0,248743359,34438726,278550898,2537898,25613.860142946243,827151,1710748,2537898,,,
11,4388316,3836955,26325.79146051407,4649,2645265,21999.311020851135,2871455,28789.9441447258,0,265328314,35880016,296446129,2607130,26466.216073036194,840420,1766711,2607130,,,
12,4741032,4079623,28645.10698580742,4649,2659527,22167.00122332573,2893061,29080.461304187775,0,269511455,36249780,300969382,2620628,26644.934589624405,842340,1778289,2620628,,,
13,4903824,4180899,29690.15552353859,4649,2661206,22188.115327358246,2896087,29123.785576820374,0,270202795,36296046,301703826,2622241,26667.88191127777,842475,1779767,2622241,,,
14,4961964,4213516,30051.489499092102,4649,2661285,22189.32661986351,2896307,29127.292338371277,0,270261514,36298875,301765374,2622318,26669.138614416122,842478,1779841,2622318,,,
15,4977468,4221200,30142.56167769432,4649,2661285,22189.43704676628,2896314,29127.524649858475,0,270263615,36298968,301767568,2622318,26669.25494170189,842478,1779841,2622318,,,
16,4980375,4222411,30157.991062164307,4649,2661285,22189.54692053795,2896314,29127.644330263138,0,270263615,36298968,301767568,2622318,26669.368206977844,842478,1779841,2622318,,,
17,4980717,4222524,30159.653492450714,4649,2661285,22189.65742135048,2896314,29127.765423297882,0,270263615,36298968,301767568,2622318,26669.484129667282,842478,1779841,2622318,,,


==> Results/complete_vote.csv <==
palim,all scores,f,time f,minimum scores,g,time g,h,time h,counter f,counter g,counter h,counter total,min,time min,new counter g,new counter h,new counter total,Dataset,n,N
5,117045,117045,506.0496413707733,1700,117045,616.9145774841309,117045,724.7307987213135,0,2109034,403849,2512883,117045,758.7611663341522,56066,60980,117045,vote,17,435
6,253181,253181,1215.0876426696777,1700,253181,1470.8901071548462,253181,1702.4172155857086,0,7028818,1321677,8350495,253181,1811.8608102798462,103487,149695,253181,,,
7,447661,447661,2352.4125096797943,1700,447611,2837.194062948227,447101,3235.0936319828033,0,17924692,2798421,20723113,447051,3448.6645691394806,157823,289229,447051,,,
8,666451,664193,3767.3025336265564,1700,655376,4457.907284736633,654727,5040.198153734207,0,35071765,3816566,38888331,647116,5310.498500108719,200332,446785,647116,,,
9,860931,848179,5102.490531682968,1700,775784,5488.713634252548,802209,6445.295296192169,0,50645591,5169839,55227022,761946,6450.988960504532,224693,537254,761946,,,
10,997067,971104,6081.752363920212,1700,808437,5795.8046438694,852111,6959.864215135574,0,56957912,5575022,61775111,791172,6760.2342965602875,231522,559651,791172,,,
11,1071323,1030779,6599.411391496658,1700,811886,5831.511933803558,858716,7034.138481378555,0,57912521,5601982,62756680,793743,6790.798248291016,232356,561388,793743,,,
12,1102263,1052298,6802.511680841446,1700,812024,5833.108274459839,858937,7037.066326618195,0,57945700,5603558,62791435,793807,6791.921303033829,232399,561409,793807,,,
13,1111783,1057913,6859.777688503265,1700,812025,5833.231714963913,858937,7037.184477090836,0,57945700,5603558,62791435,793807,6792.04580116272,232399,561409,793807,,,
14,1113823,1058926,6871.647456169128,1700,812025,5833.337480545044,858937,7037.30277299881,0,57945700,5603558,62791435,793807,6792.188682794571,232399,561409,793807,,,
15,1114095,1059039,6873.145293951035,1700,812025,5833.4513463974,858937,7037.414799451828,0,57945700,5603558,62791435,793807,6792.317331314087,232399,561409,793807,,,
16,1114112,1059045,6873.345331668854,1700,812025,5833.566022872925,858937,7037.530429124832,0,57945700,5603558,62791435,793807,6792.512013673782,232399,561409,793807,,,


==> Results/complete_zoo.csv <==
palim,all scores,f,time f,minimum scores,g,time g,h,time h,counter naive,counter naive++,counter new bound,counter total,min,time min,Dataset,n,N,|S|
1,289,289,0.5779891014099121,169,289,0.737790584564209,289,0.7616543769836426,0,390,251,641,289,0.7008218765258789,zoo,17,101,1114112
2,2329,2329,6.17082405090332,710,2329,6.93786096572876,2329,7.6701836585998535,0,7045,2821,9866,2329,7.189790487289429,,,,
3,11849,11543,36.034422636032104,1607,11527,39.03295302391052,11502,41.51446056365967,0,62641,15306,77947,11501,43.412962675094604,,,,
4,42789,41033,149.739511013031,2392,39907,154.7238473892212,39791,162.3549325466156,0,331984,55529,387513,39516,171.84755659103394,,,,
5,117045,109285,445.06233620643616,2967,99019,425.21674942970276,98227,442.06689977645874,0,1122650,126704,1249354,96441,456.2164556980133,,,,
6,253181,224788,1008.0884137153625,3251,176253,823.4164686203003,177582,865.7273898124695,0,2514715,229142,2743857,169471,856.6374793052673,,,,
7,447661,368885,1797.186202764511,3322,241864,1201.1703796386719,253215,1312.7605419158936,0,4174424,304971,4479395,232956,1241.2050137519836,,,,
8,666451,502799,2607.1175191402435,3331,276268,1420.4088861942291,301499,1628.9165878295898,0,5433768,335614,5769382,267126,1462.6498763561249,,,,
9,860931,601829,3261.7280707359314,3334,286529,1492.8873159885406,319335,1757.2812275886536,0,5956741,349745,6302532,277377,1537.3731315135956,,,,
10,997067,662696,3698.637995004654,3334,287885,1503.5058043003082,322767,1784.8380391597748,0,6063620,353550,6412245,278733,1548.466964006424,,,,
11,1071323,693089,3935.363802909851,3334,287938,1504.0999114513397,323057,1787.421296596527,0,6073010,353829,6421914,278786,1549.0838174819946,,,,
12,1102263,704774,4035.037936925888,3334,287939,1504.2266421318054,323063,1787.6124758720398,0,6073213,353837,6422123,278787,1549.2075254917145,,,,
13,1111783,708024,4064.6048793792725,3334,287939,1504.3388228416443,323063,1787.7400925159454,0,6073213,353837,6422123,278787,1549.3077986240387,,,,
14,1113823,708622,4070.738998889923,3334,287939,1504.4583475589752,323063,1787.8638968467712,0,6073213,353837,6422123,278787,1549.413643836975,,,,
15,1114095,708683,4071.575463294983,3334,287939,1504.5704817771912,323063,1787.995362520218,0,6073213,353837,6422123,278787,1549.5144982337952,,,,
16,1114112,708685,4071.716411590576,3334,287939,1504.7187523841858,323063,1788.1265361309052,0,6073213,353837,6422123,278787,1549.634205341339,,,,


==> Results/final_autos.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,g/h,Dataset,n,N,|S|
5,820872,138779.33333333334,3143.191251516342,6101,182949.0,3129.9726271629333,154418.33333333334,3995.0783462524414,0,26594218,117106,26711324,182949.0,4191.713133811951,735861,884,736434,inf,autos,26,205,872415232
15,59407352,126477533.0,6292.335388183595,300,126477533.0,6132.04044365883,125827916.5,8835.389894247055,0,82547253,0,82547253,126477533.0,7669.850672721863,1033106,296,1033106,45904.33311214333,,,,
25,67108864,143164142.33333334,6292.457013607025,300,143164142.33333334,6132.1619634628305,142514525.83333334,8835.515463590622,0,82547253,0,82547253,143164142.33333334,7669.982028007507,1033106,296,1033106,45904.33311214333,,,,


==> Results/final_breast-cancer.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,3820,166,17.69523787498474,32,600,19.141048669815063,227,25.100600004196167,0,218432,18808,231724,600,18.216654539108276,138,3084,3220,breast-cancer,10,286,5120,0.04474708171206226
7,5020,589,23.3057963848114,32,1603,20.91702675819397,1019,29.04828143119812,0,268642,21432,283888,1603,19.78779172897339,138,3281,3417,,,,,0.042060347455044195
9,5120,660,23.680044889450073,32,1703,21.054887056350708,1119,29.20581841468811,0,268642,21432,283888,1703,19.902785062789917,138,3281,3417,,,,,0.042060347455044195


==> Results/final_car.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,Dataset,n,N,|S|,g/h
5,441,0,2.1532652378082275,35,36,3.5540943145751953,129,5.421877145767212,0,7843,5761,13032,129,5.940934181213379,car,7,1728,448,1.3613955910432216
6,448,6,2.245013952255249,35,43,3.5948901176452637,135,5.491292238235474,0,9571,5761,14760,136,5.980562686920166,,,,,1.6613435167505641
6,448,6,2.245013952255249,35,43,3.5948901176452637,135,5.491292238235474,0,9571,5761,14760,136,5.980562686920166,,,,,1.6613435167505641


==> Results/final_cmc.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,3820,0,21.053518772125244,112,23,36.11885476112366,35,49.44997501373291,0,145891,92502,228663,47,38.397204637527466,3332,441,3773,cmc,10,1473,5120,7.555555555555555
7,5020,6,31.348487377166748,112,746,42.01341676712036,766,57.10775661468506,0,205374,116624,306462,828,43.26052808761597,3597,595,4192,,,,,6.045378151260504
9,5120,16,32.57585024833679,112,846,42.1523802280426,866,57.27926564216614,0,205374,116624,306462,928,43.375564098358154,3597,595,4192,,,,,6.045378151260504


==> Results/final_colic.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,g/h,Dataset,n,N,|S|
5,283544,1170.125,1195.4528958797455,143,2415.0,1782.4133841991425,934.375,1879.6524534225464,0,20712388,0,20712388,2415.0,2030.3465480804443,282682,31,282704,inf,colic,23,368,96468992
14,7827408,21160152.375,2711.4108471870422,19,21221910.25,3477.656481027603,20419477.625,6459.734713792802,0,116487450,0,116487450,21221910.25,3970.6998383998875,445873,2,445874,inf,,,,
22,8388608,22773602.375,2711.5191457271576,19,22835360.25,3477.745538711548,22032927.625,6459.832608938217,0,116487450,0,116487450,22835360.25,3970.824497461319,445873,2,445874,inf,,,,


==> Results/final_cylinder-bands.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,g/h,Dataset,n,N,|S|
5,2185425,1569465.3333333333,7574.8427402973175,625,1569465.3333333333,11860.278141021729,1458552.3333333333,14682.665996789932,0,83395213,0,83395213,1569465.3333333333,16269.44657945633,1757389,0,1757389,inf,cylinder-bands,33,540,141733920768
19,7665111526,28105000997.333332,448.7365219593048,7,28105000997.333332,714.0425429344177,28104923421.666668,1057.151832818985,0,2950353,0,2950353,28105000997.333332,993.1411192417145,111254,0,111254,inf,,,,
32,8589934592,31496018906.0,448.89171385765076,7,31496018906.0,714.2045249938965,31495941330.333332,1057.3267529010773,0,2950353,0,2950353,31496018906.0,993.3119742870331,111254,0,111254,inf,,,,


==> Results/final_diabetes.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,1971,0,11.000720977783203,92,0,12.962663173675537,0,15.700413942337036,0,3463,27890,31353,0,10.817423343658447,1971,0,1971,diabetes,9,768,2304,inf
7,2295,0,13.710123777389526,92,72,15.091837882995605,184,17.6310076713562,0,5892,34134,40026,184,11.975693464279175,2094,17,2111,,,,,123.17647058823529
8,2304,0,13.909939050674438,92,81,15.156209468841553,193,17.70301628112793,0,5892,34134,40026,193,12.030470848083496,2094,17,2111,,,,,123.17647058823529


==> Results/final_flags.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,g/h,Dataset,n,N,|S|
5,1591694,278163.53846153844,6330.433535575867,237,283425.92307692306,6467.980031490326,127479.53846153847,8769.802944660187,0,91004316,0,91004316,283425.92307692306,9057.003812789917,1464641,0,1464641,inf,flags,29,194,7784628224
17,487228246,1085181320.6153846,3849.8770995140076,14,1085181320.6153846,4013.3769674301157,1083199485.1538463,10199.822998523712,0,113730535,0,113730535,1085181320.6153846,4933.6757118701935,767654,0,767654,inf,,,,
28,536870912,1195922652.4615386,3850.0051541328435,14,1195922652.4615386,4013.4985368251805,1193940817.0,10199.949632883072,0,113730535,0,113730535,1195922652.4615386,4933.818016529083,767654,0,767654,inf,,,,


==> Results/final_glass.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,960,0,4.923716306686401,74,11,5.131576061248779,9,5.688905477523804,0,11481,6254,17688,12,3.8986501693725586,567,381,948,glass,8,214,1024,1.4881889763779528
6,1016,0,5.36899471282959,74,44,5.393006801605225,40,6.068965911865234,0,12529,6584,19036,45,4.056598424911499,580,391,971,,,,,1.4833759590792839
7,1024,0,5.525107383728027,74,52,5.465102195739746,48,6.178791046142578,0,12529,6584,19036,53,4.1010191440582275,580,391,971,,,,,1.4833759590792839


==> Results/final_heart-h.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,12288,0,58.3477349281311,57,252,67.13226246833801,86,78.94436192512512,0,216188,73774,286669,252,54.311938762664795,7092,4944,12036,heart-h,12,294,24576,1.4344660194174756
8,23772,1109,124.80597615242004,57,7469,97.89893126487732,6090,121.59240198135376,0,440698,126642,558239,7504,78.77651762962341,8211,8057,16268,,,,,1.0191138140747176
11,24576,1321,130.19714307785034,57,8273,98.16220188140869,6894,121.89082837104797,0,440698,126642,558239,8308,78.98176431655884,8211,8057,16268,,,,,1.0191138140747176


==> Results/final_hepatitis.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,333280,0,1339.8843717575073,315,0,1498.4217689037323,0,1628.3542838096619,0,6400594,178760,6579354,0,946.7772438526154,332453,837,333280,hepatitis,20,155,7864320,397.19593787335725
12,9129348,2154852,44172.55899834633,317,3340748,38938.61654472351,2338373,49445.856597185135,0,477850598,7377993,483189074,3340748,23023.735152244568,5787904,706,5788600,,,,,8198.164305949009
19,7864320,2599409,33007.12823629379,247,3794827,26735.736575841904,2905296,35870.951864004135,0,337697196,5607195,341860686,3794827,15905.001305818558,4068833,667,4069493,,,,,6100.19940029985


==> Results/final_lymph.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,169236,7295,775.5527160167694,257,8344,890.0749752521515,6076,994.6412601470947,0,5558760,0,5558760,8344,1039.386033296585,160886,13,160892,lymph,18,148,2359296,12375.846153846154
11,2190060,1019720,7712.132383346558,257,1237404,7166.587107181549,948872,10347.719221115112,0,91758340,0,91758340,1237404,8078.213809013367,952650,13,952656,,,,,73280.76923076923
17,2359296,1181561,7786.426064014435,257,1406032,7174.897106409073,1113639,10404.244410514832,0,92249075,0,92249075,1406032,8087.204715967178,953258,13,953264,,,,,73327.53846153847


==> Results/final_nursery.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,1971,0,19.939242601394653,62,0,72.03944826126099,342,152.84457898139954,0,76101,87113,150747,342,179.11809515953064,1402,227,1629,nursery,9,12960,2304,6.176211453744493
7,2295,8,27.74955654144287,62,188,79.30748701095581,626,157.50622177124023,0,137613,90675,213981,630,184.13922810554504,1402,263,1665,,,,,5.330798479087452
8,2304,16,27.863306522369385,62,197,79.36899280548096,635,157.5643413066864,0,137613,90675,213981,639,184.1935601234436,1402,263,1665,,,,,5.330798479087452


==> Results/final_pendigits.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,117045,0,1573.3730533123016,91706,0,2411.178040266037,0,4348.21046090126,0,2045863,3102086,5127792,0,2207.91769862175,0,117045,117045,pendigits,17,10992,983040,0.0
11,945285,0,18366.615148067474,194558,2386,27712.84756755829,47757,36314.68614125252,0,177666364,69096287,244874941,41619,20921.325402975082,35947,867719,903666,,,,,0.04142700574725228
16,983040,0,19547.778287887573,194558,17445,28740.39467740059,76982,36794.900347948074,0,183862029,70375310,252349629,70321,21213.847843170166,38322,874397,912719,,,,,0.04382677433705742


==> Results/final_primary-tumor.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,169236,2460,951.7488753795624,186,3555,1237.4838132858276,2667,1431.7312741279602,0,5674952,460316,6118058,3555,1054.6766245365143,8586,157098,165681,primary-tumor,18,339,2359296,0.054653782988962306
11,2190060,429166,15307.37473487854,186,857239,14673.913646936417,675072,17579.942026376724,0,134619016,6216875,139802352,857239,11125.304742097855,9075,1323749,1332821,,,,,0.006855529258190185
17,2359296,510541,16452.911412715912,186,1015056,14854.062847614288,822263,17939.80720281601,0,138141374,6323333,143407568,1015056,11260.031700134277,9075,1335168,1344240,,,,,0.0067968974690825424


==> Results/final_segment.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,117045,0,546.0197658538818,15892,0,774.5808119773865,0,1064.4613478183746,0,2121091,1320668,3434959,0,656.4810752868652,18224,98821,117045,segment,17.0,2310.0,1114112.0,0.1844142439360055
11,1071323,39948,7527.926020622253,16927,222887,7964.567804813385,291510,9065.595208883286,0,57680315,16451342,73745220,291510,5368.303475141525,159136,621102,780238,,,,,0.2562155652372718
16,1114112,51902,7875.957808971405,16927,261442,8025.2093012332925,331705,9109.530350923538,0,58205287,16570917,74387674,331705,5395.915855169296,159583,623311,782894,,,,,0.25602468109819976


==> Results/final_solar-flare.csv <==
palim,|S|,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,Dataset
1,144,144,0.3893585205078125,96,144,0.5008754730224609,144,0.7150318622589111,0,268,270,529,solar-flare
2,804,804,2.8899240493774414,163,804,3.474442481994629,804,4.89626407623291,0,5005,2771,7669,
3,2784,2769,10.940067768096924,177,2754,14.155008554458618,2768,18.48265027999878,0,38792,14624,52482,
4,6744,6494,28.506686687469482,177,6320,36.100571632385254,6325,44.94184899330139,0,147841,46549,190380,
5,12288,11404,55.57620668411255,177,10478,64.29887533187866,10118,76.19360733032227,0,310818,86998,391052,
6,17832,15841,83.62950563430786,177,13416,87.08656716346741,12339,96.84694838523865,0,430384,114912,537056,
7,21792,18692,103.47153377532959,177,14625,97.84744906425476,13063,105.13629460334778,0,480688,127042,598509,
8,23772,20031,113.68263220787048,177,14882,100.36561584472656,13211,107.15407752990723,0,494581,130018,615210,
9,24432,20454,117.2860016822815,177,14904,100.68861603736877,13228,107.57053732872009,0,496770,130397,617752,
10,24564,20528,118.10346722602844,177,14904,100.7901771068573,13228,107.68447923660278,0,496770,130397,617752,
11,24576,20533,118.24240851402283,177,14904,100.87417507171631,13228,107.8001024723053,0,496770,130397,617752,


==> Results/final_solar-flare_2.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,12288,884,55.57620668411255,177,1810,64.29887533187866,2170,76.19360733032227,0,310818,86998,391052,2462,83.03638315200806,7240,2587,9826,solar-flare,12,1066,24576,2.7986084267491305
8,23772,3741,113.68263220787048,177,8890,100.36561584472656,10561,107.15407752990723,0,494581,130018,615210,11043,113.04438734054565,9453,3277,12729,,,,,2.884650595056454
11,24576,4043,118.24240851402283,177,9672,100.87417507171631,11348,107.8001024723053,0,496770,130397,617752,11834,113.56451082229614,9456,3287,12742,,,,,2.87678734408275


==> Results/final_tic-tac-toe.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,3820,0,21.775619983673096,66,0,37.92388653755188,0,50.48997139930725,0,327499,0,327499,0,39.245466470718384,0,3820,3820,tic-tac-toe,10,958,5120,0.0
7,5020,2,32.47322368621826,66,2,55.09593105316162,0,71.89005613327026,0,830251,0,830251,2,55.08399057388306,0,5018,5018,,,,,0.0
9,5120,101,32.62582612037659,66,101,55.25827360153198,26,73.63261485099792,0,888459,0,888459,101,55.20895862579346,0,5019,5019,,,,,0.0


==> Results/final_vehicle.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,239704,0,1004.3984351158142,4649,108,1405.1982235908508,54,1782.3845756053925,0,4942327,1680007,6622334,108,1904.6662397384644,130518,109079,239596,vehicle,19,846,4980736,1.1965456228971663
12,4741032,661409,28645.10698580742,4649,2081505,22167.00122332573,1847971,29080.461304187775,0,269511455,36249780,300969382,2120404,26644.934589624405,842340,1778289,2620628,,,,,0.4736800373842497
18,4980736,758207,30159.838148117065,4649,2319451,22189.76839351654,2084422,29127.88693165779,0,270263615,36298968,301767568,2358418,26669.599565267563,842478,1779841,2622318,,,,,0.47334452908995805


==> Results/final_vote.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,117045,0,506.0496413707733,1700,0,616.9145774841309,0,724.7307987213135,0,2109034,403849,2512883,0,758.7611663341522,56066,60980,117045,vote,17,435,1114112,0.9194162020334536
11,1071323,40544,6599.411391496658,1700,259437,5831.511933803558,212607,7034.138481378555,0,57912521,5601982,62756680,277580,6790.798248291016,232356,561388,793743,,,,,0.41389555886481366
16,1114112,55067,6873.345331668854,1700,302087,5833.566022872925,255175,7037.530429124832,0,57945700,5603558,62791435,320305,6792.512013673782,232399,561409,793807,,,,,0.41395666973632417


==> Results/final_vowel.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,33320,1564,173.96745657920837,1776,1833,237.56067609786987,1707,291.3818004131317,0,1715504,448094,2126005,1837,316.495680809021,4859,26628,31483,vowel,14,990,114688,0.18247709178308547
9,109396,7579,730.1406762599945,2080,22701,811.2789266109467,21962,974.2834968566895,0,10459638,1614712,11987693,22729,1028.6575543880463,5023,81648,86667,,,,,0.061520184205369394
13,114688,8350,780.7327139377594,2090,26298,834.701441526413,25411,1004.1087651252747,0,11006492,1664073,12582551,26330,1057.9884867668152,5129,83233,88358,,,,,0.0616221931205171


==> Results/final_zoo.csv <==
palim,all scores,naive,time naive,minimum scores,naive++,time naive++,new bound,time new bound,counter naive,counter naive++,counter new bound,counter total,min,time_min,new counter g,new counter h,new counter total,Dataset,n,N,|S|,g/h
5,117045,7760,445.06233620643616,2967,18026,425.21674942970276,18818,442.06689977645874,0,1122650,126704,1249354,20604,413.0199999809265,19449,77238,96441,zoo,17,101,1114112,0.2518061058028432
11,1071323,378234,3935.363802909851,3334,783385,1504.0999114513397,748266,1787.421296596527,0,6073010,353829,6421914,792537,1436.2476720809937,26300,252858,278786,,,,,0.10401094685554738
16,1114112,405427,4071.716411590576,3334,826173,1504.7187523841858,791049,1788.1265361309052,0,6073213,353837,6422123,835325,1436.7883534431458,26300,252859,278787,,,,,0.10401053551584084


==> ub_plot.csv <==
f,g,h,min,true,parents,ind
-5.545177444479562,-19.96869387452735,-820.554954078966,-820.554954078966,-1726.7066292096679,0,0
-11.090354888959125,-45.764864775000646,-830.4006743339961,-830.4006743339961,-1767.1755438705445,1,1
-22.18070977791825,-83.29391828633534,-846.7140941266769,-846.7140941266769,-1758.4126775957839,1,2
-11.090354888959125,-44.18211735436281,-829.4417716367298,-829.4417716367298,-1738.504149271631,1,3
-22.18070977791825,-98.00660103728474,-852.5224975616965,-852.5224975616965,-1738.504149271631,1,4
-16.635532333438686,-72.44126555532591,-840.0290546964758,-840.0290546964758,-1796.0979618417664,1,5
-11.090354888959125,-38.27769108078691,-827.8548065801475,-827.8548065801475,-1772.101699867708,1,6
-22.18070977791825,-81.17612382814622,-845.1482254557152,-845.1482254557152,-1760.5350645564515,1,7
-11.090354888959125,-36.366668190732035,-826.9013243543325,-826.9013243543325,-1749.3047346390267,1,8
-11.090354888959125,-38.27769108078691,-827.714760506502,-827.714760506502,-1748.719710231546,1,9
-44.3614195558365,-182.08215632194123,-888.7802097427648,-888.7802097427648,-1828.5376870898376,2,10
-22.18070977791825,-90.7748751839387,-849.161666204727,-849.161666204727,-1805.8223406981901,2,11
-44.3614195558365,-204.93835037355984,-896.7690104120952,-896.7690104120952,-1814.7519435912986,2,12
-33.27106466687737,-154.41487173113006,-875.2768976610715,-875.2768976610715,-1858.1600406212237,2,13
-22.18070977791825,-84.6157658464148,-846.8968214397157,-846.8968214397157,-1830.2885667118337,2,14
-44.3614195558365,-175.12143908368782,-884.068084081921,-884.068084081921,-1842.9634810926686,2,15
-22.18070977791825,-79.99394955808722,-844.4668735846368,-844.4668735846368,-1797.6125695558726,2,16
-22.18070977791825,-82.23827944524763,-846.7421898750512,-846.7421898750512,-1797.6125695558726,2,17
-44.3614195558365,-176.58684121285702,-885.2744612846092,-885.2744612846092,-1816.9817332831171,2,18
-80.40507294495366,-309.96728239099593,-957.4656541057662,-957.4656541057662,-1920.0894997082937,2,19
-65.15583497263486,-264.3999788600173,-927.030831164677,-927.030831164677,-1894.8651473004602,2,20
-44.3614195558365,-152.7678528937267,-877.2545818937988,-877.2545818937988,-1834.336111920464,2,21
-79.01877858383376,-275.7638668909099,-931.1129123971721,-931.1129123971721,-1901.3637005982525,2,22
-40.20253647247683,-127.67561044756178,-867.4337522735306,-867.4337522735306,-1809.7476825301887,2,23
-44.3614195558365,-148.87603259561607,-877.0924049030974,-877.0924049030974,-1809.7476825301887,2,24
-42.97512519471661,-195.99720397101981,-895.1646514391762,-895.1646514391762,-1794.310883144503,2,25
-33.27106466687737,-149.06414074960867,-871.8558630057435,-871.8558630057435,-1830.763514142471,2,26
-22.18070977791825,-82.96408216214273,-845.9242495769016,-845.9242495769016,-1800.5524213514616,2,27
-44.3614195558365,-168.0490123008661,-880.3357682722911,-880.3357682722911,-1808.8466990476097,2,28
-22.18070977791825,-78.34226587381517,-843.4943017218226,-843.4943017218226,-1773.5878267038227,2,29
-22.18070977791825,-76.19214660630313,-843.4596528119456,-843.4596528119456,-1773.5878267038227,2,30
-66.54212933375474,-291.3660863170423,-941.5693543025133,-941.5693543025133,-1906.6708528567365,2,31
-42.97512519471661,-176.2651828983512,-887.1711184516305,-887.1711184516305,-1818.5644231199517,2,32
-83.17766166719343,-324.1975708808564,-955.0520104056073,-955.0520104056073,-1910.0418198251505,2,33
-41.58883083359672,-156.33914832586444,-877.6360904386225,-877.6360904386225,-1787.7340412986794,2,34
-44.3614195558365,-158.93871978623255,-881.2024686991709,-881.2024686991709,-1787.7340412986794,2,35
-33.27106466687737,-133.23694402518908,-866.7364275684923,-866.7364275684923,-1854.0101690674792,2,36
-62.383246250395075,-258.85121828887725,-921.1491547254294,-921.1491547254294,-1877.4243267662819,2,37
-31.884770305757485,-123.050392126736,-861.4559422058315,-861.4559422058315,-1816.8826289284814,2,38
-33.27106466687737,-115.43546349546082,-858.6205803121953,-858.6205803121953,-1816.8826289284814,2,39
-44.3614195558365,-151.81327609559062,-875.339857405087,-875.339857405087,-1827.6777588698058,2,40
-22.18070977791825,-71.31302085724532,-840.7893600946733,-840.7893600946733,-1795.6942709233854,2,41
-22.18070977791825,-71.7457886478815,-841.1948080469343,-841.1948080469343,-1795.6942709233854,2,42
-38.816242111356935,-135.7466464117611,-869.1246445628207,-869.1246445628207,-1793.8161815753128,2,43
-44.3614195558365,-140.8841592185733,-871.8553402108566,-871.8553402108566,-1793.8161815753128,2,44
-22.18070977791825,-64.7662354464848,-838.0526488174025,-838.0526488174025,-1773.5878267038227,2,45
-83.17766166719343,-338.85262693971663,-966.0975840182016,-966.0975840182016,-1931.0784812548463,3,46
-146.9472022787084,-587.2523002786921,-1095.2223366155085,-1095.2223366155085,-2120.5742914878865,3,47
-120.60760941743048,-503.39103248326404,-1046.612790524096,-1046.612790524096,-2092.3137633315655,3,48
-83.17766166719343,-308.85005400231046,-946.1429084233918,-946.1429084233918,-1951.926595825154,3,49
-138.62943611198907,-532.2898460619958,-1054.4200038314657,-1054.4200038314657,-2089.888423595242,3,50
-73.4736011393542,-261.66017974855674,-927.5098729466921,-927.5098729466921,-1915.760313656017,3,51
-83.17766166719343,-292.8403716159271,-945.0552364499127,-945.0552364499127,-1915.760313656017,3,52
-84.56395602831333,-371.7434704677902,-976.0137070079493,-976.0137070079493,-1931.8772370283234,3,53
-63.76954061151497,-276.15411543060145,-926.6442816796473,-926.6442816796473,-1940.9201998996753,3,54
-44.3614195558365,-170.0581162432045,-883.9879377618187,-883.9879377618187,-1876.1081140402007,3,55
-83.17766166719343,-318.82514571082646,-949.1166525527991,-949.1166525527991,-1944.8498921689738,3,56
-42.97512519471661,-152.0818078981829,-874.429626983382,-874.429626983382,-1847.314600373908,3,57
-44.3614195558365,-151.8121210810972,-877.1603226314181,-877.1603226314181,-1847.314600373908,3,58
-127.53908122302994,-569.3442819370997,-1074.4886873246007,-1074.4886873246007,-2089.7505836763194,3,59
-85.95025038943322,-358.2329536757975,-966.024618941175,-966.024618941175,-1941.8497630419392,3,60
-149.7197910009482,-623.6485823528203,-1099.2711387129523,-1099.2711387129523,-2111.275577555193,3,61
-76.24618986159398,-310.2289197122561,-944.1792016573646,-944.1792016573646,-1889.2084593499112,3,62
-79.01877858383376,-303.1161807401494,-947.6791572704742,-947.6791572704742,-1889.2084593499112,3,63
-63.76954061151497,-273.70617697404583,-926.3845926188484,-926.3845926188484,-1966.063898513207,3,64
-115.06243197295092,-506.02143708741096,-1045.8889951357276,-1045.8889951357276,-2060.8971519016864,3,65
-63.76954061151497,-256.15593600591353,-919.2691878781399,-919.2691878781399,-1917.7701828703357,3,66
-60.99695188927519,-232.40807461006682,-912.0776673235713,-912.0776673235713,-1917.7701828703357,3,67
-83.17766166719343,-313.27083977333194,-947.5042953192341,-947.5042953192341,-1966.6346033661996,3,68
-42.97512519471661,-151.04883837483683,-874.5733691351724,-874.5733691351724,-1862.5533144611445,3,69
-42.97512519471661,-146.4813719582927,-874.2100527319408,-874.2100527319408,-1862.5533144611445,3,70
-74.8598955004741,-280.37723310642065,-933.1189677997666,-933.1189677997666,-1921.8349685502026,3,71
-81.79136730607354,-277.0230535090658,-932.3356229425382,-932.3356229425382,-1921.8349685502026,3,72
-38.816242111356935,-130.33869318232112,-866.8340016978229,-866.8340016978229,-1847.314600373908,3,73
-148.3334966398283,-572.2274314562198,-1080.4773062320605,-1080.4773062320605,-2104.6232521885145,3,74
-120.60760941743048,-495.61687395636704,-1038.434294228557,-1038.434294228557,-2046.103304599481,3,75
-85.95025038943322,-309.9081159112161,-945.858526089297,-945.858526089297,-1940.435826797704,3,76
-134.47055302862938,-509.55550103606345,-1044.4163952038236,-1044.4163952038236,-2058.350640685987,3,77
-74.8598955004741,-256.8228639892269,-921.8971358602878,-921.8971358602878,-1906.113622000232,3,78
-85.95025038943322,-281.718455386355,-933.6811470370308,-933.6811470370308,-1906.113622000232,3,79
-195.46750491790456,-743.4303259357347,-1174.2773623120077,-1174.2773623120077,-2257.983244463516,3,80
-149.7197910009482,-522.4346731943765,-1059.85524744776,-1059.85524744776,-2137.0797733429417,3,81
-223.1933921403024,-800.6386079828665,-1203.6249787247473,-1203.6249787247473,-2331.200451356261,3,82
-119.22131505631059,-418.70811465680106,-1016.4780757748792,-1016.4780757748792,-2041.0797550015689,3,83
-133.0842586675095,-446.1993716801999,-1037.7374458167126,-1037.7374458167126,-2041.0797550015689,3,84
-115.06243197295092,-442.5313656761573,-1010.2974411765438,-1010.2974411765438,-2044.307100971093,3,85
-178.8319725844659,-708.8370992752945,-1159.735943935287,-1159.735943935287,-2190.087336908293,3,86
-105.35837144511169,-375.34348839921705,-979.1261137813533,-979.1261137813533,-1998.665481915976,3,87
-108.13096016735146,-384.3324570384339,-989.7549521654353,-989.7549521654353,-1998.665481915976,3,88
-134.47055302862938,-465.15524048098223,-1024.8866857114467,-1024.8866857114467,-2056.3884460300974,3,89
-73.4736011393542,-227.77628933245308,-913.5321299914276,-913.5321299914276,-1919.1619289965276,3,90
-83.17766166719343,-256.2606210555724,-924.8705770143125,-924.8705770143125,-1919.1619289965276,3,91
-116.44872633407081,-384.2540373710548,-986.1186875315435,-986.1186875315435,-2002.937707057993,3,92
-123.38019813967026,-412.53351575979985,-1004.5847550758986,-1004.5847550758986,-2002.937707057993,3,93
-70.70101241711441,-211.17319799682983,-906.7810062695211,-906.7810062695211,-1906.113622000232,3,94
-124.76649250079015,-551.2981517601473,-1064.3643979727979,-1064.3643979727979,-2057.9734822536584,3,95
-83.17766166719343,-344.08436817661027,-961.4016931114843,-961.4016931114843,-1924.4912633522977,3,96
-148.3334966398283,-605.0892725881527,-1087.0506694600829,-1087.0506694600829,-2075.8243910378105,3,97
-73.4736011393542,-295.06775846741976,-941.1979466800724,-941.1979466800724,-1863.5370611368342,3,98
-81.79136730607354,-293.5001969397926,-942.4330575281708,-942.4330575281708,-1863.5370611368342,3,99
-65.15583497263486,-269.65727013885686,-925.7695319725351,-925.7695319725351,-1930.363200332885,3,100
-115.06243197295092,-496.86521286510504,-1035.8428432176088,-1035.8428432176088,-2029.2711563003725,3,101
-60.99695188927519,-246.7100676705525,-915.1592098110352,-915.1592098110352,-1899.3751393198393,3,102
-65.15583497263486,-220.2370506057006,-901.3802412772525,-901.3802412772525,-1899.3751393198393,3,103
-83.17766166719343,-302.7383498392685,-940.0416018051237,-940.0416018051237,-1942.6534287174497,3,104
-41.58883083359672,-143.76051751209167,-873.4085449960231,-873.4085449960231,-1838.1189370500458,3,105
-44.3614195558365,-139.7957206911414,-870.2571356840159,-870.2571356840159,-1838.1189370500458,3,106
-73.4736011393542,-274.0385644799134,-927.2979451380551,-927.2979451380551,-1885.118357600559,3,107
-76.24618986159398,-255.75842311497803,-924.2267659975906,-924.2267659975906,-1885.118357600559,3,108
-38.816242111356935,-122.6704840532575,-862.881084649898,-862.881084649898,-1838.1189370500458,3,109
-121.99390377855038,-494.27030734435414,-1036.1066139705235,-1036.1066139705235,-2060.8811046372025,3,110
-203.7852710846239,-822.6899527770377,-1207.4534618342288,-1207.4534618342288,-2259.1185209113837,3,111
-110.90354888959125,-431.42126828155995,-1005.9248325690464,-1005.9248325690464,-2017.0584085994624,3,112
-112.28984325071113,-409.04963775131137,-1001.6564016171791,-1001.6564016171791,-2017.0584085994624,3,113
-148.3334966398283,-543.6510972895118,-1063.4843873265274,-1063.4843873265274,-2090.425032114546,3,114
-73.4736011393542,-268.60047269497585,-929.1841000838413,-929.1841000838413,-1874.390920369729,3,115
-77.63248422271387,-263.9522315010259,-933.1137641829976,-933.1137641829976,-1874.390920369729,3,116
-123.38019813967026,-460.38668806392934,-1021.2915684430106,-1021.2915684430106,-2019.2395084767018,3,117
-131.6979643063896,-453.5127843322218,-1029.5964181153222,-1029.5964181153222,-2019.2395084767018,3,118
-72.0873067782343,-235.86270628474833,-918.0579183965767,-918.0579183965767,-1863.5370611368342,3,119
-116.44872633407081,-460.74170425760303,-1015.9565846848061,-1015.9565846848061,-2049.635003040626,3,120
-60.99695188927519,-226.9962244339466,-909.4091691107255,-909.4091691107255,-1900.0120532936517,3,121
-65.15583497263486,-208.7054871083537,-898.8539483923665,-898.8539483923665,-1900.0120532936517,3,122
-103.97207708399179,-406.2114717968527,-994.1626652220884,-994.1626652220884,-1984.0070365285794,3,123
-103.97207708399179,-369.81432741428404,-978.5275346205897,-978.5275346205897,-1984.0070365285794,3,124
-56.83806880591551,-182.56468385102747,-888.9476647360464,-888.9476647360464,-1899.3751393198393,3,125
-73.4736011393542,-239.92709632139216,-915.4536483570505,-915.4536483570505,-1894.0093760931622,3,126
-77.63248422271387,-242.54942625019657,-922.0849579672829,-922.0849579672829,-1894.0093760931622,3,127
-40.20253647247683,-119.13198859292069,-860.8992335687955,-860.8992335687955,-1838.1189370500458,3,128
-70.70101241711441,-215.45915089353258,-906.0949720844466,-906.0949720844466,-1885.118357600559,3,129
-246.7603962793405,-956.7941932753702,-1297.0096444750227,-1297.0096444750227,-2384.640447058906,4,130
-202.39897672350403,-812.7274288450479,-1199.9130977826826,-1199.9130977826826,-2315.3834510312954,4,131
-151.1060853620681,-558.81010770032,-1072.2022158425086,-1072.2022158425086,-2125.5577985836912,4,132
-225.96598086254215,-865.1847494290221,-1236.5115587162124,-1236.5115587162124,-2314.849331881407,4,133
-123.38019813967026,-459.6878638554917,-1028.574562441134,-1028.574562441134,-2077.8832507349553,4,134
-144.1746135564686,-488.2188211267395,-1047.7325457334905,-1047.7325457334905,-2077.8832507349553,4,135
-321.62029177981464,-1278.1023160932962,-1480.909267469908,-1480.909267469908,-2629.1130569112534,4,136
-246.7603962793405,-903.2461230024945,-1269.8446222451157,-1269.8446222451157,-2385.2408281437315,4,137
-354.891356446692,-1358.1694203275915,-1531.3887355396475,-1531.3887355396475,-2669.432479687861,4,138
-202.39897672350403,-765.2803321685401,-1191.1476061048288,-1191.1476061048288,-2285.1265329179096,4,139
-219.0345090569427,-771.9685810075952,-1221.9060515109259,-1221.9060515109259,-2285.1265329179096,4,140
-201.01268236238414,-781.5541014472874,-1189.8102631751292,-1189.8102631751292,-2312.761853555843,4,141
-296.6669932796566,-1230.0901389644214,-1451.187604455836,-1451.187604455836,-2562.566798096666,4,142
-180.21826694558578,-688.6061824635566,-1142.8415187224898,-1142.8415187224898,-2238.570259966661,4,143
-182.99085566782554,-686.9090048164928,-1151.2002456909547,-1151.2002456909547,-2238.570259966661,4,144
-224.57968650142226,-842.5678972380392,-1223.3646430872864,-1223.3646430872864,-2321.5132903434587,4,145
-128.92537558414983,-438.56564560132483,-1011.0124854758113,-1011.0124854758113,-2078.692101897444,4,146
-141.40202483422883,-467.3538148299469,-1028.711028466463,-1028.711028466463,-2078.692101897444,4,147
-192.6949161956648,-714.4058051096542,-1151.1858026583818,-1151.1858026583818,-2238.673759148326,4,148
-202.39897672350403,-724.7724628858831,-1168.912297348935,-1168.912297348935,-2238.673759148326,4,149
-117.83502069519069,-391.14811709752644,-995.5736155730375,-995.5736155730375,-2077.8832507349553,4,150
-221.8070977791825,-922.9405706357026,-1244.6361556297695,-1244.6361556297695,-2354.6425038704165,4,151
-158.03755716766753,-628.6649500161047,-1100.4531420822116,-1100.4531420822116,-2157.334558840016,4,152
-255.07816244605988,-1026.6455084661916,-1304.976427689964,-1304.976427689964,-2378.8761184883924,4,153
-128.92537558414983,-522.4839946781144,-1052.8995692048356,-1052.8995692048356,-2048.46487254972,4,154
-140.01573047310896,-513.5228672642851,-1050.9596079118915,-1050.9596079118915,-2048.46487254972,4,155
-120.60760941743048,-476.8101386775239,-1019.0504164422222,-1019.0504164422222,-2121.7200435834043,4,156
-201.01268236238414,-826.0949473415376,-1207.5524150750437,-1207.5524150750437,-2312.406592433771,4,157
-109.51725452847136,-426.9036782486758,-1002.0075926987241,-1002.0075926987241,-2060.4377217330234,4,158
-109.51725452847136,-388.8987605399917,-978.6641307243269,-978.6641307243269,-2060.4377217330234,4,159
-151.1060853620681,-554.314055790094,-1059.4012284251567,-1059.4012284251567,-2160.741599612877,4,160
-74.8598955004741,-274.1075123048081,-933.257445975223,-933.257445975223,-1944.690866708106,4,161
-79.01877858383376,-263.6629861325518,-929.2216118181666,-929.2216118181666,-1944.690866708106,4,162
-131.6979643063896,-482.9419785708378,-1031.7694653289986,-1031.7694653289986,-2083.6972289811138,4,163
-133.0842586675095,-455.24259095491186,-1019.4886640028778,-1019.4886640028778,-2083.6972289811138,4,164
-69.31471805599453,-227.0207168085484,-909.9685469717832,-909.9685469717832,-1944.690866708106,4,165
-220.4208034180626,-901.1979798194972,-1234.6437268776924,-1234.6437268776924,-2352.349790928863,4,166
-339.6421184743732,-1410.0898681653825,-1535.5629602962347,-1535.5629602962347,-2649.7143251260377,4,167
-196.85379927902446,-797.4656874658547,-1187.1033501340403,-1187.1033501340403,-2270.280176038843,4,168
-187.14973875118523,-743.2542766886772,-1169.6013812325202,-1169.6013812325202,-2270.280176038843,4,169
-252.3055737238201,-985.2544307417478,-1292.5727997820245,-1292.5727997820245,-2388.602518564744,4,170
-130.31166994526973,-516.3452614826456,-1042.9997005648356,-1042.9997005648356,-2043.2945260092763,4,171
-137.24314175086917,-494.4172548955014,-1042.5621744157836,-1042.5621744157836,-2043.2945260092763,4,172
-209.33044852910348,-843.1487868946814,-1218.52896125079,-1218.52896125079,-2271.196884848666,4,173
-214.87562597358303,-804.239722587228,-1207.0479664667528,-1207.0479664667528,-2271.196884848666,4,174
-117.83502069519069,-429.90661005855145,-1009.6693306758376,-1009.6693306758376,-2043.2945260092763,4,175
-202.39897672350403,-838.0790832357559,-1219.2147258203254,-1219.2147258203254,-2339.6448315907746,4,176
-113.67613761183102,-435.21298678511664,-1009.7515703936128,-1009.7515703936128,-2064.0032731255205,4,177
-108.13096016735146,-393.7787281491386,-982.2781051802522,-982.2781051802522,-2064.0032731255205,4,178
-185.76344439006533,-748.2977709483589,-1171.6063063756385,-1171.6063063756385,-2250.5034563211248,4,179
-174.6730895011062,-681.1593642937694,-1140.944756180086,-1140.944756180086,-2250.5034563211248,4,180
-97.04060527839233,-353.98110518266196,-968.5114437010847,-968.5114437010847,-2060.4377217330234,4,181
-134.47055302862938,-478.542096696135,-1026.0456423462172,-1026.0456423462172,-2091.26793564869,4,182
-134.47055302862938,-458.03139284318274,-1023.442268166959,-1023.442268166959,-2091.26793564869,4,183
-70.70101241711441,-232.7263082590894,-911.4556960346528,-911.4556960346528,-1944.690866708106,4,184
-121.99390377855038,-407.89151583875577,-995.1754836763034,-995.1754836763034,-2083.6972289811138,4,185
-317.46140869645495,-1245.7793962076385,-1456.2548058160621,-1456.2548058160621,-2550.748394522741,4,186
-243.98780755710075,-885.8278923026569,-1252.1037734992467,-1252.1037734992467,-2370.4878305071134,4,187
-345.1872959188527,-1306.2269953298407,-1482.6088403395386,-1482.6088403395386,-2664.2563638525367,4,188
-199.62638800126425,-738.4957139353749,-1172.9435413134324,-1172.9435413134324,-2261.907035167129,4,189
-223.1933921403024,-755.5967196233239,-1196.7549506330467,-1196.7549506330467,-2261.907035167129,4,190
-205.1715654457438,-794.2754743134085,-1189.059678260883,-1189.059678260883,-2293.89185713967,4,191
-289.7355214740571,-1191.7193467870284,-1427.2064626022984,-1427.2064626022984,-2501.132234646711,4,192
-178.8319725844659,-678.7452521777434,-1130.506828623406,-1130.506828623406,-2180.8457760837473,4,193
-182.99085566782554,-664.0222567458877,-1129.1355746730842,-1129.1355746730842,-2180.8457760837473,4,194
-225.96598086254215,-822.9408935449164,-1206.7200740975884,-1206.7200740975884,-2330.283061559521,4,195
-128.92537558414983,-432.8777693875415,-1009.1468325870737,-1009.1468325870737,-2070.2307978827066,4,196
-145.5609079175885,-456.5644184409636,-1021.2807953062943,-1021.2807953062943,-2070.2307978827066,4,197
-184.37715002894544,-689.8836233190573,-1137.0224528024758,-1137.0224528024758,-2193.2112075148916,4,198
-196.85379927902446,-688.1583361732996,-1152.6558928905963,-1152.6558928905963,-2193.2112075148916,4,199
-120.60760941743048,-377.95141944834495,-980.7429714030519,-980.7429714030519,-2070.2307978827066,4,200
-309.1436425297356,-1123.2312352982342,-1391.5791290442933,-1391.5791290442933,-2551.965085659065,4,201
-413.1157196137274,-1625.8893128488678,-1692.1232791515467,-1692.1232791515467,-2837.5659092788933,4,202
-264.7822229738991,-961.1883543633833,-1291.0721798795953,-1291.0721798795953,-2446.9866997827526,4,203
-264.7822229738991,-936.4493090111539,-1314.4745496170979,-1314.4745496170979,-2446.9866997827526,4,204
-343.8010015577329,-1185.0628102169956,-1434.6271614862849,-1434.6271614862849,-2606.598615408178,4,205
-202.39897672350403,-678.5765988575896,-1146.9306203706576,-1146.9306203706576,-2280.7216843143906,4,206
-219.0345090569427,-689.8395636698651,-1168.5396189935263,-1168.5396189935263,-2280.7216843143906,4,207
-284.19034402957755,-1008.3290754004336,-1322.5874110347195,-1322.5874110347195,-2497.6009947205876,4,208
-298.0532876407765,-1003.5187656520875,-1347.1945729401755,-1347.1945729401755,-2497.6009947205876,4,209
-177.445678223346,-573.0797326793513,-1114.1333117904155,-1114.1333117904155,-2261.907035167129,4,210
-288.3492271129372,-1109.4863608398518,-1383.7660200784067,-1383.7660200784067,-2493.2183769836593,4,211
-173.2867951399863,-617.6607224268304,-1101.026393805364,-1101.026393805364,-2189.077947255237,4,212
-176.0593838622261,-607.9058385323689,-1101.8589542472932,-1101.8589542472932,-2189.077947255237,4,213
-245.37410191822062,-945.3036192631889,-1291.289477389778,-1291.289477389778,-2358.0786282191766,4,214
-245.37410191822062,-924.0415588768784,-1289.0573402215414,-1289.0573402215414,-2358.0786282191766,4,215
-156.65126280654763,-516.8570908597453,-1057.152857576982,-1057.152857576982,-2180.8457760837473,4,216
-187.14973875118523,-621.8856532099783,-1108.6091010438442,-1108.6091010438442,-2198.48250812299,4,217
-199.62638800126425,-648.3099137380892,-1134.3961222186456,-1134.3961222186456,-2198.48250812299,4,218
-120.60760941743048,-352.0978604296336,-974.3330194165924,-974.3330194165924,-2070.2307978827066,4,219
-169.12791205662666,-544.647821938486,-1076.2414332603123,-1076.2414332603123,-2193.2112075148916,4,220
-220.4208034180626,-909.0136462885985,-1237.7777415718597,-1237.7777415718597,-2322.5031654167215,4,221
-338.2558241132533,-1393.0304089017516,-1523.102425797449,-1523.102425797449,-2615.3963198093907,4,222
-189.922327473425,-773.1871917348356,-1177.5665602507781,-1177.5665602507781,-2234.347367681428,4,223
-188.53603311230512,-718.1441251673707,-1156.2878537647596,-1156.2878537647596,-2234.347367681428,4,224
-249.5329850015803,-958.5587297746899,-1274.7219388756155,-1274.7219388756155,-2382.02526457342,4,225
-127.53908122302994,-492.04363238437867,-1036.1400288541931,-1036.1400288541931,-2040.541366132256,4,226
-141.40202483422883,-480.9952812884274,-1032.9260153424862,-1032.9260153424862,-2040.541366132256,4,227
-207.94415416798358,-826.9727763354894,-1202.156253337259,-1202.156253337259,-2238.283135279514,4,228
-212.10303725134327,-782.221772511947,-1202.4607118428728,-1202.4607118428728,-2238.283135279514,4,229
-115.06243197295092,-408.5321577467997,-1002.3562239475136,-1002.3562239475136,-2040.541366132256,4,230
-202.39897672350403,-828.1714072021846,-1206.79813486577,-1206.79813486577,-2280.779761763057,4,231
-112.28984325071113,-427.7280364683487,-1005.2388265706685,-1005.2388265706685,-2035.975347276599,4,232
-112.28984325071113,-379.4806037021257,-976.4864872448089,-976.4864872448089,-2035.975347276599,4,233
-185.76344439006533,-733.8822224344533,-1164.920206188822,-1164.920206188822,-2208.840266646404,4,234
-173.2867951399863,-654.8321410409341,-1122.9621256360554,-1122.9621256360554,-2208.840266646404,4,235
-99.81319400063212,-337.05131442268015,-955.767125817847,-955.767125817847,-2035.975347276599,4,236
-130.31166994526973,-462.69710628510853,-1017.0299718152813,-1017.0299718152813,-2069.8091010018284,4,237
-131.6979643063896,-434.31229353471656,-1010.2522103661272,-1010.2522103661272,-2069.8091010018284,4,238
-69.31471805599453,-216.45810075720908,-906.6436698395293,-906.6436698395293,-1944.690866708106,4,239
-113.67613761183102,-385.55212894197973,-984.3084782204454,-984.3084782204454,-2069.8091010018284,4,240
-320.23399741869474,-1258.5371214958407,-1450.7833829452513,-1450.7833829452513,-2588.2270827256307,4,241
-187.14973875118523,-706.7904438648118,-1143.2218673732616,-1143.2218673732616,-2216.079514378592,4,242
-180.21826694558578,-647.9818947728779,-1128.5003568120144,-1128.5003568120144,-2216.079514378592,4,243
-285.57663839069744,-1101.9313722706108,-1366.8884833349448,-1366.8884833349448,-2467.9252518308745,4,244
-268.94110605725876,-1020.5511517488569,-1340.392157498522,-1340.392157498522,-2467.9252518308745,4,245
-162.19644025102718,-569.9824591485192,-1082.008826561543,-1082.008826561543,-2216.079514378592,4,246
-203.7852710846239,-732.2578333179613,-1161.2013305322334,-1161.2013305322334,-2229.5605795091424,4,247
-209.33044852910348,-709.7109008340528,-1174.0725118052264,-1174.0725118052264,-2229.5605795091424,4,248
-113.67613761183102,-373.6946648442764,-992.4769576631339,-992.4769576631339,-2040.541366132256,4,249
-180.21826694558578,-613.3612010358264,-1114.5877385287956,-1114.5877385287956,-2229.5605795091424,4,250
-180.21826694558578,-674.137054257889,-1133.031763008467,-1133.031763008467,-2193.1291036869657,4,251
-174.6730895011062,-621.6932470047858,-1109.4850570535818,-1109.4850570535818,-2193.1291036869657,4,252
-98.42689963951223,-321.4086505348868,-956.0202420225019,-956.0202420225019,-2035.975347276599,4,253
-155.26496844542774,-544.2411150024543,-1069.5396326698883,-1069.5396326698883,-2193.1291036869657,4,254
-117.83502069519069,-354.94660633525046,-977.3951694897901,-977.3951694897901,-2069.8091010018284,4,255
-471.34008278076277,-1834.510540545198,-1815.6493821035924,-1834.510540545198,-2991.7929040722697,5,256
-368.7543000578909,-1366.8072285802,-1559.4327304814678,-1559.4327304814678,-2686.872101411021,5,257
-508.77003053099986,-1943.7818136380324,-1906.103030757806,-1943.7818136380324,-3052.3747544544844,5,258
-307.7573481686157,-1186.612627835565,-1437.7336568781925,-1437.7336568781925,-2558.3845990542272,5,259
-329.93805794653395,-1168.6149796746329,-1454.8889271843575,-1454.8889271843575,-2558.3845990542272,5,260
-325.77917486317426,-1220.725920693761,-1422.979165967683,-1422.979165967683,-2655.197310775788,5,261
-449.1593730028445,-1795.061423875672,-1793.9362457517198,-1795.061423875672,-2951.6047945266982,5,262
-277.25887222397813,-1061.9105984935363,-1344.9357956946774,-1344.9357956946774,-2500.2861246876764,5,263
-281.4177553073378,-1029.7099037692537,-1333.0617945821768,-1333.0617945821768,-2500.2861246876764,5,264
-350.7324733633323,-1302.7130362985863,-1494.454374023799,-1494.454374023799,-2655.677870835214,5,265
-206.5578598068637,-743.0105473878156,-1174.029534505376,-1174.029534505376,-2299.2977860659203,5,266
-225.96598086254215,-751.1984764612832,-1185.754257335742,-1185.754257335742,-2299.2977860659203,5,267
-293.8944045574168,-1118.0575808726826,-1382.903282765426,-1382.903282765426,-2506.1341867826363,5,268
-303.598465085256,-1083.317654411624,-1393.9712108728443,-1393.9712108728443,-2506.1341867826363,5,269
-188.53603311230512,-626.5230801929224,-1122.7746679295947,-1122.7746679295947,-2299.2977860659203,5,270
-472.72637714188267,-1787.6982383519335,-1801.299293598226,-1801.299293598226,-2965.739356026378,5,271
-614.1284019761115,-2401.0418745696197,-2301.748989035869,-2401.0418745696197,-3352.9978935927966,5,272
-413.1157196137274,-1600.644527307412,-1665.419450181834,-1665.419450181834,-2892.329312969772,5,273
-402.0253647247683,-1512.9113485613216,-1669.6248703194806,-1669.6248703194806,-2892.329312969772,5,274
-508.77003053099986,-1886.46836032076,-1882.807492748625,-1886.46836032076,-3016.3957387366017,5,275
-311.9162312519754,-1142.5613367195322,-1411.3436292964807,-1411.3436292964807,-2551.919222929039,5,276
-327.16546922429416,-1117.856137449451,-1431.217400563991,-1431.217400563991,-2551.919222929039,5,277
-435.29642939164563,-1662.3675762276578,-1722.8049594839345,-1722.8049594839345,-2899.980609245622,5,278
-433.91013503052574,-1592.9646925997681,-1726.2541077098501,-1726.2541077098501,-2899.980609245622,5,279
-277.25887222397813,-967.4736914154139,-1338.0075918821235,-1338.0075918821235,-2551.919222929039,5,280
-445.0004899194849,-1778.7969081157792,-1799.514470162172,-1799.514470162172,-2942.9144844927064,5,281
-280.0314609462179,-1041.452262444423,-1348.3689393225804,-1348.3689393225804,-2483.7787925713938,5,282
-281.4177553073378,-1017.5144915181725,-1333.660073998889,-1333.660073998889,-2483.7787925713938,5,283
-390.9350098358091,-1577.1481983532403,-1658.4156398727807,-1658.4156398727807,-2823.21613919746,5,284
-377.07206622461024,-1515.0243031470982,-1639.8559898571161,-1639.8559898571161,-2823.21613919746,5,285
-245.37410191822062,-893.7250358436349,-1266.9137707728075,-1266.9137707728075,-2483.7787925713938,5,286
-298.0532876407765,-1098.6797114876347,-1362.2027229378216,-1362.2027229378216,-2520.666127881268,5,287
-303.598465085256,-1077.3432506546276,-1385.701009815257,-1385.701009815257,-2520.666127881268,5,288
-189.922327473425,-617.234191074396,-1110.257790170696,-1110.257790170696,-2299.2977860659203,5,289
-260.62333989053946,-930.5352301105161,-1284.4347866915318,-1284.4347866915318,-2506.1341867826363,5,290
-360.43653389117156,-1398.8478520607582,-1491.1630740357282,-1491.1630740357282,-2748.159803059151,5,291
-515.7015023365993,-2002.7115125791797,-1932.917545022918,-2002.7115125791797,-3077.7085106452423,5,292
-307.7573481686157,-1216.6922826258356,-1416.8388142557055,-1416.8388142557055,-2576.5848607331477,5,293
-296.6669932796566,-1140.8572395485612,-1374.4450728077825,-1374.4450728077825,-2576.5848607331477,5,294
-400.6390703636484,-1518.1139164949273,-1605.442595666954,-1605.442595666954,-2798.655611525838,5,295
-219.0345090569427,-850.6030298628111,-1224.2656055157665,-1224.2656055157665,-2309.97549745746,5,296
-228.73856958478194,-813.4045877857,-1208.6982160965854,-1208.6982160965854,-2309.97549745746,5,297
-336.8695297521334,-1327.2978616659968,-1483.3945158107606,-1483.3945158107606,-2602.055207593449,5,298
-328.55176358541405,-1252.3398041707983,-1462.6822536219897,-1462.6822536219897,-2602.055207593449,5,299
-187.14973875118523,-683.0692619986053,-1143.873449561508,-1143.873449561508,-2309.97549745746,5,300
-331.32435230765384,-1275.0494296260586,-1466.0004679952478,-1466.0004679952478,-2698.380315983197,5,301
-191.3086218345449,-682.754153845527,-1146.4728931809393,-1146.4728931809393,-2281.804001442702,5,302
-181.60456130670568,-635.712309919246,-1097.1343296100276,-1097.1343296100276,-2281.804001442702,5,303
-298.0532876407765,-1127.9100634291513,-1387.5925030873962,-1387.5925030873962,-2569.919328433462,5,304
-277.25887222397813,-1045.251817124627,-1332.7125838760205,-1332.7125838760205,-2569.919328433462,5,305
-160.81014588990732,-560.7889755653654,-1068.6117506988667,-1068.6117506988667,-2281.804001442702,5,306
-223.1933921403024,-792.3685070364747,-1190.310016169924,-1190.310016169924,-2348.043924162655,5,307
-216.26192033470292,-742.7050813497531,-1165.1198249026384,-1165.1198249026384,-2348.043924162655,5,308
-115.06243197295092,-387.86119762995065,-990.2537230540979,-990.2537230540979,-2281.804001442702,5,309
-189.922327473425,-645.7638199689815,-1118.0909997058668,-1118.0909997058668,-2348.043924162655,5,310
-508.77003053099986,-1995.617764155661,-1905.8238983331748,-1995.617764155661,-3107.1936987747295,5,311
-311.9162312519754,-1208.4378029581792,-1415.1274566092616,-1415.1274566092616,-2578.41424114349,5,312
-292.5081101962969,-1113.5791923334548,-1366.9589572262894,-1366.9589572262894,-2578.41424114349,5,313
-449.1593730028445,-1799.1212135873266,-1768.2871038534718,-1799.1212135873266,-2928.2026755401907,5,314
-414.5020139748473,-1674.243383539917,-1713.5621857360384,-1713.5621857360384,-2928.2026755401907,5,315
-259.23704552941956,-994.3815013155352,-1299.6410889358813,-1299.6410889358813,-2576.5848607331477,5,316
-334.0969410298936,-1287.0837931637157,-1464.9881023550067,-1464.9881023550067,-2597.4919723456046,5,317
-328.55176358541405,-1208.8819692420366,-1444.0508782343886,-1444.0508782343886,-2597.4919723456046,5,318
-185.76344439006533,-674.1224136831079,-1140.3973132203394,-1140.3973132203394,-2309.97549745746,5,319
-280.0314609462179,-1048.1220053231139,-1347.8607293192458,-1347.8607293192458,-2597.4919723456046,5,320
-303.598465085256,-1125.2768922932735,-1421.0439577056966,-1421.0439577056966,-2574.047782229878,5,321
-280.0314609462179,-1075.0991420561527,-1357.3748488638773,-1357.3748488638773,-2574.047782229878,5,322
-160.81014588990732,-577.0495529613555,-1085.0539577613329,-1085.0539577613329,-2281.804001442702,5,323
-250.9192793627002,-952.6585084371823,-1287.4952558612295,-1287.4952558612295,-2569.919328433462,5,324
-192.6949161956648,-650.3812247130252,-1121.39387122868,-1121.39387122868,-2348.043924162655,5,325
-465.79490533628325,-1775.2592910032354,-1797.9087050889632,-1797.9087050889632,-2917.382048678594,5,326
-612.7421076149916,-2389.253963049961,-2235.6009307620093,-2389.253963049961,-3381.9974598969716,5,327
-406.18424780812796,-1562.0934011578643,-1640.6571605666538,-1640.6571605666538,-2800.195551474491,5,328
-395.0938929191688,-1490.1437603701688,-1638.3307220368822,-1638.3307220368822,-2800.195551474491,5,329
-501.8385587254004,-1845.8119268536507,-1826.8429979347452,-1845.8119268536507,-3038.2440436089655,5,330
-306.3710538074958,-1109.4271058805264,-1387.1960045897404,-1387.1960045897404,-2544.179598755154,5,331
-329.93805794653395,-1102.5315047299534,-1401.687675302895,-1401.687675302895,-2544.179598755154,5,332
-424.20607450268653,-1610.0324154577195,-1667.7919925822036,-1667.7919925822036,-2883.1465060181645,5,333
-428.36495758604616,-1553.512297017848,-1680.0821553567894,-1680.0821553567894,-2883.1465060181645,5,334
-274.48628350173834,-935.8606796702136,-1308.015581626036,-1308.015581626036,-2544.179598755154,5,335
-447.7730786417247,-1736.0792603499497,-1782.7070811280678,-1782.7070811280678,-2930.199180083587,5,336
-282.80404966845765,-1048.9013102089216,-1338.1849141967707,-1338.1849141967707,-2480.5132081848533,5,337
-281.4177553073378,-1010.975017037239,-1316.9422465770124,-1316.9422465770124,-2480.5132081848533,5,338
-382.6172436690898,-1534.2182521910395,-1637.788875166639,-1637.788875166639,-2736.2884828612646,5,339
-365.9817113356511,-1450.4833745401215,-1601.19699575292,-1601.19699575292,-2736.2884828612646,5,340
-237.05633575150128,-859.7571592353704,-1237.2387547142719,-1237.2387547142719,-2480.5132081848533,5,341
-296.6669932796566,-1074.420261302339,-1346.7731701374234,-1346.7731701374234,-2506.456587630497,5,342
-303.598465085256,-1048.0058982888308,-1356.5686677393387,-1356.5686677393387,-2506.456587630497,5,343
-192.6949161956648,-598.3504631098779,-1099.884042490201,-1099.884042490201,-2299.2977860659203,5,344
-249.5329850015803,-890.057658319992,-1263.332698598712,-1263.332698598712,-2506.1341867826363,5,345
-583.6299260314739,-2233.829450907745,-2101.792794184269,-2233.829450907745,-3220.1362786664595,5,346
-393.7075985580489,-1421.1353546629784,-1567.7949728940139,-1567.7949728940139,-2779.051971214288,5,347
-389.54871547468923,-1351.9526691677936,-1561.4888192307685,-1561.4888192307685,-2779.051971214288,5,348
-514.3152079754794,-1985.5482173090486,-1935.9089694118445,-1985.5482173090486,-3096.521813008672,5,349
-492.13449819756113,-1898.0609579395928,-1908.3478258181985,-1908.3478258181985,-3096.521813008672,5,350
-331.32435230765384,-1167.4884445620532,-1450.045111646039,-1450.045111646039,-2779.051971214288,5,351
-420.04719141932685,-1452.8341581784998,-1599.6596141280895,-1599.6596141280895,-2816.238203023222,5,352
-421.43348578044674,-1407.4063467995334,-1610.1031456659625,-1610.1031456659625,-2816.238203023222,5,353
-271.71369477949855,-858.6030520082093,-1271.627443659849,-1271.627443659849,-2544.179598755154,5,354
-359.05023953005167,-1226.5496483214345,-1487.6931497406872,-1487.6931497406872,-2816.238203023222,5,355
-377.07206622461024,-1425.2635121011667,-1582.3488799531087,-1582.3488799531087,-2692.1845630852945,5,356
-367.368005696771,-1373.9435909478898,-1558.5777496199853,-1558.5777496199853,-2692.1845630852945,5,357
-239.82892447374107,-806.018232877387,-1210.6667309788586,-1210.6667309788586,-2480.5132081848533,5,358
-314.68881997421516,-1185.540865096856,-1446.310696934606,-1446.310696934606,-2692.1845630852945,5,359
-256.4644568071798,-825.9342625683894,-1239.6415484886163,-1239.6415484886163,-2506.456587630497,5,360
-511.5426192532396,-1973.191303531611,-1896.1119821588063,-1973.191303531611,-3098.295025436405,5,361
-309.1436425297356,-1214.8510027697298,-1417.7160447851595,-1417.7160447851595,-2538.8905221869054,5,362
-293.8944045574168,-1118.8885850394602,-1368.272539714505,-1368.272539714505,-2538.8905221869054,5,363
-447.7730786417247,-1761.4399519077244,-1764.433873211374,-1764.433873211374,-2914.28727621499,5,364
-408.9568365303677,-1645.001573080749,-1705.947735196893,-1705.947735196893,-2914.28727621499,5,365
-253.69186808493998,-958.8874437170634,-1285.527885121286,-1285.527885121286,-2538.8905221869054,5,366
-329.93805794653395,-1256.4607073908433,-1439.347328232277,-1439.347328232277,-2599.241500785368,5,367
-328.55176358541405,-1182.1938458560737,-1431.0586036186642,-1431.0586036186642,-2599.241500785368,5,368
-185.76344439006533,-644.3065856960216,-1126.442565226097,-1126.442565226097,-2309.97549745746,5,369
-273.09998914061845,-1025.0135557353656,-1338.4237980500075,-1338.4237980500075,-2599.241500785368,5,370
-303.598465085256,-1132.9462050642692,-1407.4111418767377,-1407.4111418767377,-2509.256875738589,5,371
-271.71369477949855,-1039.017182867865,-1337.0331385761933,-1337.0331385761933,-2509.256875738589,5,372
-163.58273461214708,-558.6383616411299,-1073.3138174274857,-1073.3138174274857,-2281.804001442702,5,373
-246.7603962793405,-915.5406508212492,-1273.5714185948696,-1273.5714185948696,-2509.256875738589,5,374
-188.53603311230512,-622.7428107429682,-1105.9657398206114,-1105.9657398206114,-2348.043924162655,5,375
-432.52384066940584,-1629.1699875565798,-1686.2519725435648,-1686.2519725435648,-2880.44963586593,5,376
-393.7075985580489,-1500.133274425811,-1627.1380812084776,-1627.1380812084776,-2880.44963586593,5,377
-245.37410191822062,-879.332610644411,-1251.6271585797458,-1251.6271585797458,-2538.8905221869054,5,378
-350.7324733633323,-1320.6932540583525,-1525.5368191076984,-1525.5368191076984,-2880.44963586593,5,379
-268.94110605725876,-919.2267847361641,-1291.9533143188066,-1291.9533143188066,-2597.4919723456046,5,380
-243.98780755710075,-861.5110355100524,-1250.8483157473022,-1250.8483157473022,-2509.256875738589,5,381
-647.3994666429888,-2449.0076997893966,-2251.1355512759383,-2449.0076997893966,-3355.443817290285,6,382
-819.2999674218553,-2999.9143317232515,-2883.7627671867695,-2999.9143317232515,-3797.733360582366,6,383
-572.5395711425148,-2224.0712747087377,-2074.3157177686826,-2224.0712747087377,-3266.617866357759,6,384
-550.3588613645966,-2097.40596629628,-2040.7358247564937,-2097.40596629628,-3266.617866357759,6,385
-687.6020031154658,-2559.7066825795528,-2373.549806447157,-2559.7066825795528,-3420.9822800951592,6,386
-445.0004899194849,-1675.5196140846895,-1761.6744618645703,-1761.6744618645703,-2882.678688773003,6,387
-456.090844808444,-1604.3672252555325,-1749.943029301936,-1749.943029301936,-2882.678688773003,6,388
-605.8106358093921,-2322.9000483295504,-2169.1770517279,-2322.9000483295504,-3329.20746686199,6,389
-587.7888091148336,-2202.202931741135,-2149.3474000148362,-2202.202931741135,-3329.20746686199,6,390
-390.9350098358091,-1412.4206588605527,-1615.7980302045307,-1615.7980302045307,-2882.678688773003,6,391
-641.8542891985094,-2425.132129351299,-2270.4167223703075,-2425.132129351299,-3397.103625879638,6,392
-424.20607450268653,-1533.9369971614558,-1642.3291562028207,-1642.3291562028207,-2859.285140530198,6,393
-415.88830833596717,-1487.3994550189786,-1598.178268088774,-1598.178268088774,-2859.285140530198,6,394
-566.9943936980352,-2205.4249119748674,-2070.79455608094,-2205.4249119748674,-3275.3149740867734,6,395
-529.5644459477982,-2089.8034809059727,-2025.9009915880904,-2089.8034809059727,-3275.3149740867734,6,396
-353.5050620855721,-1294.949092382833,-1497.5743962541203,-1497.5743962541203,-2859.285140530198,6,397
-442.2279011972451,-1643.4480687443634,-1707.191881042368,-1707.191881042368,-2893.072516906422,6,398
-438.0690181138854,-1552.7753020069465,-1692.1503276336052,-1692.1503276336052,-2893.072516906422,6,399
-282.80404966845765,-954.2348673227294,-1305.6844589638774,-1305.6844589638774,-2859.285140530198,6,400
-372.91318314125056,-1357.0701157579672,-1561.215990821374,-1561.215990821374,-2893.072516906422,6,401
-817.9136730607354,-3019.693093203581,-2876.497765021673,-3019.693093203581,-3733.527711180834,6,402
-572.5395711425148,-2183.8085679895867,-2068.9260727396895,-2183.8085679895867,-3229.9010223273986,6,403
-550.3588613645966,-2037.7189637860865,-2022.928491993037,-2037.7189637860865,-3229.9010223273986,6,404
-738.8948944769016,-2855.8188510371183,-2630.2222624680594,-2855.8188510371183,-3680.4232241055456,6,405
-688.9882974765856,-2683.0052697194387,-2575.8022045762204,-2683.0052697194387,-3680.4232241055456,6,406
-489.3619094753214,-1848.726770866112,-1873.612048393112,-1873.612048393112,-3229.9010223273986,6,407
-605.8106358093921,-2274.378324176423,-2141.9544903105257,-2274.378324176423,-3294.1414717018006,6,408
-583.6299260314739,-2142.120555962967,-2108.20382295718,-2142.120555962967,-3294.1414717018006,6,409
-389.54871547468923,-1371.1477464117277,-1589.4213232927495,-1589.4213232927495,-2882.678688773003,6,410
-512.9289136143595,-1911.801225335031,-1940.5951401162129,-1940.5951401162129,-3294.1414717018006,6,411
-565.6080993369153,-2166.033813567769,-2109.2513835412637,-2166.033813567769,-3214.7195436976226,6,412
-535.1096233922777,-2102.4865034793097,-2044.7724968886284,-2102.4865034793097,-3214.7195436976226,6,413
-356.2776508078119,-1296.2220549439126,-1514.4665136503677,-1514.4665136503677,-2859.285140530198,6,414
-471.34008278076277,-1888.503944530314,-1874.1763179521206,-1888.503944530314,-3214.7195436976226,6,415
-377.07206622461024,-1355.0247661984563,-1546.074332067406,-1546.074332067406,-2893.072516906422,6,416
-723.6456565045829,-2653.795039041968,-2426.2297228305783,-2653.795039041968,-3589.9306929615245,6,417
-465.79490533628325,-1747.496125699981,-1741.8517312330173,-1747.496125699981,-2995.1207231064955,6,418
-442.2279011972451,-1654.55943364331,-1663.729548406312,-1663.729548406312,-2995.1207231064955,6,419
-639.0817004762696,-2411.8404835611345,-2242.0431061456466,-2411.8404835611345,-3382.2706482869894,6,420
-586.4025147537137,-2295.6449900069983,-2159.487302545064,-2295.6449900069983,-3382.2706482869894,6,421
-379.84465494685,-1452.7585882895255,-1564.0745807181263,-1564.0745807181263,-2995.1207231064955,6,422
-508.77003053099986,-1899.314402184621,-1856.4469283624294,-1899.314402184621,-3090.467551703314,6,423
-487.9756151142015,-1793.1034150121332,-1811.023589377328,-1811.023589377328,-3090.467551703314,6,424
-289.7355214740571,-1054.8656907197008,-1354.0929216053082,-1354.0929216053082,-2882.678688773003,6,425
-411.7294252526075,-1575.284755767968,-1664.0507791165414,-1664.0507791165414,-3090.467551703314,6,426
-456.090844808444,-1624.9909819980455,-1730.157131245415,-1730.157131245415,-2959.4788150955233,6,427
-420.04719141932685,-1554.7100378263326,-1640.5402111178016,-1640.5402111178016,-2959.4788150955233,6,428
-255.07816244605988,-861.8832389517671,-1245.4142667568624,-1245.4142667568624,-2859.285140530198,6,429
-375.68577186349034,-1370.058019200299,-1534.314414270655,-1534.314414270655,-2959.4788150955233,6,430
-293.8944045574168,-1008.5736334997558,-1318.2535982013544,-1318.2535982013544,-2893.072516906422,6,431
-646.0131722818691,-2405.481448383163,-2245.2268835253585,-2405.481448383163,-3442.358456778585,6,432
-591.9476921981933,-2300.3401026568577,-2139.0430311189616,-2300.3401026568577,-3442.358456778585,6,433
-384.0035380302097,-1443.1184422190158,-1567.6274161708645,-1567.6274161708645,-2995.1207231064955,6,434
-521.2466797810789,-2084.8606187272144,-1972.012435523351,-2084.8606187272144,-3382.2706482869894,6,435
-413.1157196137274,-1535.07645000647,-1640.1053580346359,-1640.1053580346359,-3090.467551703314,6,436
-382.6172436690898,-1385.9747883520622,-1589.073135802288,-1589.073135802288,-2959.4788150955233,6,437
-812.3684956162559,-3016.919365674745,-2808.2518666523947,-3016.919365674745,-3779.278907145086,6,438
-566.9943936980352,-2172.0643266425345,-2063.6225300839737,-2172.0643266425345,-3187.274643836163,6,439
-544.813683920117,-2043.8321799808934,-2010.8096339690526,-2043.8321799808934,-3187.274643836163,6,440
-734.736011393542,-2824.5062630624566,-2559.9188475141373,-2824.5062630624566,-3701.4357690818165,6,441
-686.2157087543459,-2689.7667521823114,-2512.835889283177,-2689.7667521823114,-3701.4357690818165,6,442
-475.49896586412245,-1817.6409631833035,-1840.8201065463945,-1840.8201065463945,-3187.274643836163,6,443
-594.7202809204331,-2218.6993063048067,-2079.584719732884,-2218.6993063048067,-3290.302925338687,6,444
-583.6299260314739,-2105.6263207786574,-2058.310945740445,-2105.6263207786574,-3290.302925338687,6,445
-386.77612675244944,-1335.9446755441877,-1552.1016943815614,-1552.1016943815614,-2882.678688773003,6,446
-501.8385587254004,-1869.8688324722393,-1887.4943451728268,-1887.4943451728268,-3290.302925338687,6,447
-565.6080993369153,-2137.3057218540876,-2088.4532298167364,-2137.3057218540876,-3189.6251600660744,6,448
-529.5644459477982,-2039.2681315588866,-2011.899255418951,-2039.2681315588866,-3189.6251600660744,6,449
-354.891356446692,-1281.6515507342306,-1485.557654972699,-1485.557654972699,-2859.285140530198,6,450
-454.7045504473241,-1813.1661932329362,-1838.1789172173949,-1838.1789172173949,-3189.6251600660744,6,451
-372.91318314125056,-1318.9782663417388,-1516.7767476018005,-1516.7767476018005,-2893.072516906422,6,452
-704.2375354489044,-2677.9303829322544,-2429.9371127548416,-2677.9303829322544,-3526.8234427961115,6,453
-657.1035271708281,-2515.2268154390754,-2347.7315673929675,-2515.2268154390754,-3526.8234427961115,6,454
-468.56749405852304,-1663.1120275702233,-1750.2366594012433,-1750.2366594012433,-3187.274643836163,6,455
-585.0162203925938,-2268.8689510562185,-2173.6604696662616,-2268.8689510562185,-3526.8234427961115,6,456
-494.9070869198009,-1687.7245107120748,-1787.6574887425488,-1787.6574887425488,-3290.302925338687,6,457
-454.7045504473241,-1712.6636642510266,-1781.471872705011,-1781.471872705011,-3189.6251600660744,6,458
-639.0817004762696,-2355.908251693326,-2238.861243348996,-2355.908251693326,-3406.671714876698,6,459
-586.4025147537137,-2266.828375815218,-2125.8610998058343,-2266.828375815218,-3406.671714876698,6,460
-378.45836058573013,-1442.1839815565006,-1564.9434836986034,-1564.9434836986034,-2995.1207231064955,6,461
-512.9289136143595,-2029.4517796686325,-1968.8464491325035,-2029.4517796686325,-3382.2706482869894,6,462
-407.5705421692478,-1500.2978922629113,-1618.6272338964466,-1618.6272338964466,-3090.467551703314,6,463
-372.91318314125056,-1366.0836531669102,-1566.134659275711,-1566.134659275711,-2959.4788150955233,6,464
-504.6111474476402,-1892.338944409223,-1884.157163364905,-1892.338944409223,-3406.671714876698,6,465
-1027.2441215898389,-3546.6817292452274,-3584.9139767305587,-3584.9139767305587,-4047.495858394863,7,466
-755.5304268103404,-2878.2003670853956,-2598.673947041087,-2878.2003670853956,-3610.773968329644,7,467
-719.4867734212232,-2722.244127657281,-2504.9714969863453,-2722.244127657281,-3610.773968329644,7,468
-945.4527542837653,-3440.1061487928923,-3275.862666096619,-3440.1061487928923,-4079.0350277741672,7,469
-883.0695080333703,-3277.6409540924583,-3205.673442455081,-3277.6409540924583,-4047.495858394863,7,470
-643.2405835596293,-2496.743052806,-2316.785916898252,-2496.743052806,-3610.773968329644,7,471
-799.8918463661769,-2999.9330386636793,-2718.908267915598,-2999.9330386636793,-3731.3268491772164,7,472
-761.07560425482,-2827.879545025816,-2643.858671308349,-2827.879545025816,-3731.3268491772164,7,473
-526.7918572255584,-1924.2521491199677,-1968.1912150057929,-1968.1912150057929,-3610.773968329644,7,474
-680.6705313098663,-2593.1610807984553,-2434.6443775695448,-2593.1610807984553,-3731.3268491772164,7,475
-772.1659591437791,-2854.4686283044566,-2646.6570920423987,-2854.4686283044566,-3659.260666625369,7,476
-726.4182452268227,-2745.4579248970504,-2555.793711215524,-2745.4579248970504,-3659.260666625369,7,477
-505.9974418087601,-1812.4809369499853,-1839.081301939674,-1839.081301939674,-3610.773968329644,7,478
-643.2405835596293,-2518.2536697618834,-2327.7663599284465,-2518.2536697618834,-3659.260666625369,7,479
-528.1781515866783,-1912.987680579432,-1927.8133330634055,-1927.8133330634055,-3659.260666625369,7,480
-952.3842260893648,-3454.374964350337,-3317.8712245614183,-3454.374964350337,-4030.3112041958943,7,481
-878.9106249500106,-3288.6966062166202,-3179.5762246646523,-3288.6966062166202,-4030.3112041958943,7,482
-646.0131722818691,-2448.4529102474185,-2308.626921424276,-2448.4529102474185,-3610.773968329644,7,483
-806.8233181717764,-3148.223456480455,-2924.4167606528304,-3148.223456480455,-4030.3112041958943,7,484
-677.8979425876265,-2545.333702763145,-2380.561138270184,-2545.333702763145,-3731.3268491772164,7,485
-650.1720553652286,-2506.4215953804296,-2380.2041568303894,-2506.4215953804296,-3659.260666625369,7,486
-853.9573264498526,-3003.680810569334,-2827.8159643139325,-3003.680810569334,-3871.9109858875668,7,487
-798.505552005057,-2978.2722089172844,-2705.9367144528205,-2978.2722089172844,-3871.9109858875668,7,488
-543.4273895589971,-2018.5619700745697,-1933.9057681362676,-2018.5619700745697,-3610.773968329644,7,489
-704.2375354489044,-2718.711483924209,-2488.780653667558,-2718.711483924209,-3871.9109858875668,7,490
-594.7202809204331,-2195.179422019432,-2087.740017136006,-2195.179422019432,-3731.3268491772164,7,491
-543.4273895589971,-1924.1515037445265,-1933.8806417703531,-1933.8806417703531,-3659.260666625369,7,492
-726.4182452268227,-2726.2168555737726,-2501.3808322636487,-2726.2168555737726,-3871.9109858875668,7,493
-941.2938712004056,-3419.8864465852716,-3237.4374720825995,-3419.8864465852716,-4056.512483871468,7,494
-876.1380362277708,-3312.0941995603816,-3111.0441641357693,-3312.0941995603816,-4047.495858394863,7,495
-639.0817004762696,-2454.564142821443,-2292.518022455929,-2454.564142821443,-3610.773968329644,7,496
-799.8918463661769,-3134.765444580241,-2855.2138031975255,-3134.765444580241,-4056.512483871468,7,497
-669.5801764209072,-2488.963343175849,-2323.568364866981,-2488.963343175849,-3731.3268491772164,7,498
-640.4679948373895,-2449.8511055152726,-2343.342828345768,-2449.8511055152726,-3659.260666625369,7,499
-770.7796647826592,-2971.843246116161,-2689.7695610801948,-2971.843246116161,-4030.3112041958943,7,500
-709.782712893384,-2662.783913118094,-2486.694471591453,-2662.783913118094,-3871.9109858875668,7,501
-1146.4654366461496,-3866.8861075423806,-4064.599571670212,-4064.599571670212,-4215.95178101975,8,502
-1078.5370129512748,-3798.9576838475055,-3924.7517834844693,-3924.7517834844693,-4215.95178101975,8,503
-822.0725561440951,-3161.8794495594507,-2869.1835009236333,-3161.8794495594507,-4215.95178101975,8,504
-1000.904528728561,-3721.325199624792,-3612.3576476958556,-3721.325199624792,-4215.95178101975,8,505
-867.8202700610515,-3277.8446695832977,-3003.8030954232763,-3277.8446695832977,-4215.95178101975,8,506
-849.798443366493,-3177.896000948487,-2952.1748732489955,-3177.896000948487,-4215.95178101975,8,507
-1010.6085892564003,-3731.029260152634,-3638.9983961975254,-3731.029260152634,-4215.95178101975,8,508
-924.658338866967,-3333.7512543232924,-3123.511623090327,-3333.7512543232924,-4215.95178101975,8,509
-999.5182343674411,-3719.938905263672,-3551.3464126609942,-3719.938905263672,-4215.95178101975,8,510
-1192.213150563106,-4113.631692810335,-4416.932024428873,-4416.932024428873,,9,511

